Space-time finite element analysis of the advection-diffusion equation using Galerkin/least-square stabilization

We present a full space-time numerical solution of the advection-diffusion equation using a continuous Galerkin finite element method on conforming meshes. The Galerkin/least-square method is employed to ensure stability of the discrete variational problem. In the full space-time formulation, time is considered another dimension, and the time derivative is interpreted as an additional advection term of the field variable. We derive a priori error estimates and illustrate spatio-temporal convergence with several numerical examples. We also derive a posteriori error estimates, which coupled with adaptive space-time mesh refinement provide efficient and accurate solutions. The accuracy of the space-time solutions is illustrated against analytical solutions as well as against numerical solutions using a conventional time-marching algorithm.

==> results_data/1_adv_diff/Statistics_k_0000.txt <==
L2_Err eta nodes Solve_time Refine_time
0.041874 0.000399712 4716 0.674917 0.488701
0.0569986 0.000111455 23350 3.09632 1.58262
0.0682318 2.35406e-05 54870 7.93795 4.21473
0.0733764 3.30011e-06 139726 24.0353 10.6445
0.074249 1.88346e-06 183831 40.2486 14.9513
0.0742177 1.77963e-06 188901 41.6643 14.9785
0.0741575 1.73195e-06 191878 41.4791 14.9691


==> results_data/1_adv_diff/Statistics_k_1e-1.txt <==
L2_Err eta nodes Solve_time Refine_time
0.0141925 0.000310714 4500 0.670988 0.260193
0.0139014 9.57487e-05 15198 2.32923 1.24699
0.0133777 2.913e-05 31209 4.87566 2.33012
0.0130118 8.92396e-06 50558 8.74823 3.93383
0.0127485 3.12108e-06 75092 13.9633 5.77308
0.0124745 1.72614e-06 101103 21.1421 7.69745
0.0123934 1.63068e-06 107600 21.6203 11.3177
0.012373 1.61226e-06 109032 21.6793 8.22818


==> results_data/1_adv_diff/Statistics_k_1e-5.txt <==
L2_Err eta nodes Solve_time Refine_time
0.0418415 0.000399206 4716 0.680212 0.4072
0.0569084 0.000111007 23324 3.64073 1.93251
0.0680668 2.33485e-05 54741 9.15557 5.04469
0.0731615 3.259e-06 139587 25.6603 10.6586
0.074008 1.86656e-06 182952 42.2668 14.4373
0.07399 1.75969e-06 188183 40.4847 15.2376
0.0739361 1.71533e-06 190979 42.4245 15.4853


==> results_data/1_adv_diff/final_time_plot_over_line.txt <==
u	Points
0	0
9.46175E-08	0.0066667
2.38806E-07	0.0133334
4.24112E-07	0.0200001
6.53353E-07	0.0266668
9.90618E-07	0.0333335
0.000001412	0.0400002
1.53266E-06	0.0466669
1.39245E-06	0.0533336
1.04265E-06	0.0600003
-1.25157E-07	0.066667
-1.73405E-06	0.0733337
-0.000003354	0.0800004
-4.86169E-06	0.0866671
-6.25727E-06	0.0933338
-7.0677E-06	0.100001
-6.99444E-06	0.106667
-7.08511E-06	0.113334
-7.98425E-06	0.120001
-3.12918E-06	0.126667
2.94393E-05	0.133334
6.89734E-05	0.140001
0.000322636	0.160001
0.000628443	0.166668
0.000840871	0.173334
0.000991114	0.180001
0.00102646	0.186668
-9.21733E-05	0.200001
-0.00109008	0.206668
-0.00275705	0.213334
-0.00544818	0.220001
-0.00948102	0.226668
-0.0124404	0.233334
-0.012201	0.240001
-0.00563273	0.246668
0.010427	0.253335
0.0394343	0.260001
0.0840978	0.266668
0.145662	0.273335
0.222671	0.280001
0.314356	0.286668
0.418006	0.293335
0.530217	0.300002
0.647303	0.306668
0.764203	0.313335
0.879074	0.320002
0.966261	0.326668
1.00266	0.333335
0.981931	0.340002
0.78152	0.353335
0.66173	0.360002
0.541382	0.366668
0.425155	0.373335
0.318463	0.380002
0.224994	0.386669
0.147189	0.393335
0.0864379	0.400002
0.0423084	0.406669
0.0134357	0.413335
-0.00301226	0.420002
-0.0101216	0.426669
-0.0110162	0.433336
-0.00894638	0.440002
-0.00608769	0.446669
-0.00426238	0.453336
-0.00286822	0.460002
-0.00180368	0.466669
-0.00108163	0.473336
-0.000582371	0.480002
-0.000320547	0.486669
-0.000165588	0.493336
-6.25009E-05	0.500003
-2.22188E-05	0.506669
7.25923E-06	0.526669
9.48809E-06	0.533336
8.14467E-06	0.540003
0.000006085	0.546669
4.32531E-06	0.553336
2.83912E-06	0.560003
1.60313E-06	0.56667
7.62415E-07	0.573336
8.27845E-07	0.580003
7.74427E-07	0.58667
6.0216E-07	0.593336
2.44152E-07	0.600003
6.33344E-08	0.613336
5.84003E-08	0.620003
4.87013E-08	0.62667
2.96972E-08	0.633336
0.000000015	0.640003
4.75361E-09	0.64667
-1.1858E-09	0.653337
-2.77035E-09	0.660003
0	0.66667


==> results_data/1_adv_diff/initial_condition_plot_over_line.txt <==
u	Points
0	0
0	0.0066667
0	0.0133334
0	0.0200001
0	0.0266668
0	0.0333335
0	0.0400002
0	0.0466669
0	0.0533336
0	0.0600003
0	0.066667
0	0.0733337
0	0.0800004
0	0.0866671
0	0.0933338
0	0.100001
0	0.106667
0	0.113334
0	0.120001
0	0.126667
0	0.133334
0	0.140001
0	0.173334
0	0.180001
0	0.186668
0	0.193334
0	0.200001
0	0.206668
0	0.213334
0	0.220001
0	0.233334
0	0.246668
0	0.253335
0	0.260001
0.0630205	0.266668
0.119777	0.273335
0.200784	0.280001
0.30462	0.286668
0.427063	0.293335
0.560716	0.300002
0.694265	0.306668
0.815171	0.313335
0.977278	0.326668
0.998327	0.333335
0.977278	0.340002
0.914552	0.346668
0.816982	0.353335
0.560716	0.366668
0.427063	0.373335
0.30462	0.380002
0.200784	0.386669
0.119777	0.393335
0.0630205	0.400002
0.0106585	0.406669
0	0.413335
0	0.420002
0	0.426669
0	0.433336
0	0.446669
0	0.453336
0	0.460002
0	0.466669
0	0.473336
0	0.493336
0	0.500003
0	0.506669
0	0.513336
0	0.520003
0	0.526669
0	0.533336
0	0.540003
0	0.546669
0	0.553336
0	0.560003
0	0.593336
0	0.600003
0	0.60667
0	0.613336
0	0.620003
0	0.62667
0	0.633336
0	0.640003
0	0.64667
0	0.653337
0	0.660003
0	0.66667


==> results_data/2_diff/Statistics_k_1e-4.txt <==
L2_Err 		eta 		nodes 	Solve_time 	Refine_time
1.5567 		1743.07 	125 	0.0124784 	0.00475693
0.128032 	78.0457 	729 	0.0749612 	0.0354035
0.0183839 	20.6822 	4913 	0.551476 	0.304194
0.00489611 	4.9087 		25130 	3.53272 	1.25625
0.00114075 	1.22719 	47980 	7.2719 		3.22724
0.000280477 0.306797 	204314 	41.3918 	16.594
6.97832e-05 0.0766999 	1201396 346.123 	95.0207
1.76551e-05 0.0191814 	7316397 4282.79 	318.788


==> results_data/2_diff/adref_lev_3_plus_3.txt <==
nodes   eta     L2_Err      Solve_time  Refine_time
729     78.0457 0.128032    0.104807    0.074532
4432    20.6822 0.0183824   0.689964    0.377078
6717    4.9087  0.0048949   1.23294     0.693315
21353   1.22731 0.00114293  3.76987     1.87732

==> results_data/2_diff/uniform_refinement_3_to_6.txt <==
L2_Err eta nodes
0.128032 78.0457 729
0.0183839 20.6822 4913
0.00489611 4.9087 35937
0.00114082 1.22719 274625

==> results_data/case_1_ad_mms/uniref_error_data_case1_ad_mms.txt <==
nodes        L2_Err       eta          Solve_time   Refine_time
# 729          0.0229139    0.141098     0.10997      0.0599935
4913         0.0104824    0.0348114    0.746678     0.354497
35937        0.00298693   0.00865711   4.57447      2.63971
274625       0.000765327  0.00216186   36.6958      16.6286
2146689      0.000192213  0.000540301  333.206      177.225

==> results_data/case_2_ad_smoothic_adref/adref_k_0/case2_adref_k_0_at_t_0.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.329983,0.233333,0.433333,0
0,1,0.348839,0.246667,0.42,0
0,1,0.358267,0.253333,0.413333,0
0,1,0.367696,0.26,0.406667,0
0.0630223,1,0.377124,0.266667,0.4,0
0.119781,1,0.386552,0.273333,0.393333,0
0.200787,1,0.39598,0.28,0.386667,0
0.304624,1,0.405408,0.286667,0.38,0
0.427066,1,0.414836,0.293333,0.373333,0
0.560719,1,0.424264,0.3,0.366667,0
0.69427,1,0.433692,0.306667,0.36,0
0.815175,1,0.44312,0.313333,0.353333,0
0.91455,1,0.452548,0.32,0.346667,0
0.977279,1,0.461976,0.326667,0.34,0
0.998328,1,0.471405,0.333333,0.333333,0
0.977279,1,0.480833,0.34,0.326667,0
0.91455,1,0.490261,0.346667,0.32,0
0.816985,1,0.499689,0.353333,0.313333,0
0.560719,1,0.518545,0.366667,0.3,0
0.427066,1,0.527973,0.373333,0.293333,0
0.304624,1,0.537401,0.38,0.286667,0
0.200787,1,0.546829,0.386667,0.28,0
0.119781,1,0.556257,0.393333,0.273333,0
0.0630223,1,0.565685,0.4,0.266667,0
0.0106552,1,0.575114,0.406667,0.26,0
0,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.612826,0.433333,0.233333,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.678823,0.48,0.186667,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_adref/adref_k_0/case2_adref_k_0_at_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
1.01079E-07,1,0.00942809,0.00666667,0.66,1
2.47687E-07,1,0.0188562,0.0133333,0.653333,1
4.48174E-07,1,0.0282843,0.02,0.646667,1
6.99757E-07,1,0.0377123,0.0266667,0.64,1
9.90766E-07,1,0.0471404,0.0333333,0.633333,1
1.24819E-06,1,0.0565685,0.04,0.626667,1
1.31474E-06,1,0.0659966,0.0466667,0.62,1
1.18528E-06,1,0.0754247,0.0533333,0.613333,1
8.95291E-07,1,0.0848528,0.06,0.606667,1
-1.45104E-07,1,0.0942809,0.0666667,0.6,1
-1.85854E-06,1,0.103709,0.0733333,0.593333,1
-4.07672E-06,1,0.113137,0.08,0.586667,1
-6.55344E-06,1,0.122565,0.0866667,0.58,1
-9.28867E-06,1,0.131993,0.0933333,0.573333,1
-1.19065E-05,1,0.141421,0.1,0.566667,1
-1.32781E-05,1,0.150849,0.106667,0.56,1
-0.000012715,1,0.160278,0.113333,0.553333,1
-1.09446E-05,1,0.169706,0.12,0.546667,1
-4.33227E-06,1,0.179134,0.126667,0.54,1
1.73155E-05,1,0.188562,0.133333,0.533333,1
4.66539E-05,1,0.19799,0.14,0.526667,1
0.000213341,1,0.226274,0.16,0.506667,1
0.000338817,1,0.235702,0.166667,0.5,1
0.000455622,1,0.24513,0.173333,0.493333,1
0.000533769,1,0.254558,0.18,0.486667,1
0.000531435,1,0.263987,0.186667,0.48,1
0.000319397,1,0.273415,0.193333,0.473333,1
-3.27063E-05,1,0.282843,0.2,0.466667,1
-0.000812125,1,0.292271,0.206667,0.46,1
-0.00379806,1,0.311127,0.22,0.446667,1
-0.00626098,1,0.320555,0.226667,0.44,1
-0.0086361,1,0.329983,0.233333,0.433333,1
-0.00857363,1,0.339411,0.24,0.426667,1
-0.00326513,1,0.348839,0.246667,0.42,1
0.0105806,1,0.358267,0.253333,0.413333,1
0.036443,1,0.367696,0.26,0.406667,1
0.0775366,1,0.377124,0.266667,0.4,1
0.13578,1,0.386552,0.273333,0.393333,1
0.211725,1,0.39598,0.28,0.386667,1
0.303832,1,0.405408,0.286667,0.38,1
0.409316,1,0.414836,0.293333,0.373333,1
0.524778,1,0.424264,0.3,0.366667,1
0.645744,1,0.433692,0.306667,0.36,1
0.767511,1,0.44312,0.313333,0.353333,1
0.886297,1,0.452548,0.32,0.346667,1
0.974739,1,0.461976,0.326667,0.34,1
1.00862,1,0.471405,0.333333,0.333333,1
0.983565,1,0.480833,0.34,0.326667,1
0.902403,1,0.490261,0.346667,0.32,1
0.788695,1,0.499689,0.353333,0.313333,1
0.666707,1,0.509117,0.36,0.306667,1
0.545546,1,0.518545,0.366667,0.3,1
0.427811,1,0.527973,0.373333,0.293333,1
0.318483,1,0.537401,0.38,0.286667,1
0.221691,1,0.546829,0.386667,0.28,1
0.1408,1,0.556257,0.393333,0.273333,1
0.0781856,1,0.565685,0.4,0.266667,1
0.0340681,1,0.575114,0.406667,0.26,1
0.0070819,1,0.584542,0.413333,0.253333,1
-0.00632204,1,0.59397,0.42,0.246667,1
-0.0103585,1,0.603398,0.426667,0.24,1
-0.00890525,1,0.612826,0.433333,0.233333,1
-0.00563126,1,0.622254,0.44,0.226667,1
-0.00263679,1,0.631682,0.446667,0.22,1
-0.00121128,1,0.64111,0.453333,0.213333,1
-0.000262646,1,0.650538,0.46,0.206667,1
0.000340606,1,0.659966,0.466667,0.2,1
0.000624563,1,0.669394,0.473333,0.193333,1
0.000764391,1,0.678823,0.48,0.186667,1
0.000700212,1,0.688251,0.486667,0.18,1
0.000573194,1,0.697679,0.493333,0.173333,1
0.000405846,1,0.707107,0.5,0.166667,1
0.000243398,1,0.716535,0.506667,0.16,1
7.96208E-05,1,0.744819,0.526667,0.14,1
5.37737E-05,1,0.754247,0.533333,0.133333,1
3.30619E-05,1,0.763675,0.54,0.126667,1
2.13397E-05,1,0.773103,0.546667,0.12,1
1.30349E-05,1,0.782531,0.553333,0.113333,1
6.15753E-06,1,0.79196,0.56,0.106667,1
1.25548E-06,1,0.801388,0.566667,0.1,1
-1.98526E-06,1,0.810816,0.573333,0.0933333,1
-2.68507E-06,1,0.820244,0.58,0.0866667,1
-3.00166E-06,1,0.829672,0.586667,0.08,1
-0.000002935,1,0.8391,0.593333,0.0733333,1
-2.41208E-06,1,0.848528,0.6,0.0666667,1
-1.39986E-06,1,0.867384,0.613333,0.0533333,1
-1.02452E-06,1,0.876812,0.62,0.0466667,1
-7.30418E-07,1,0.886241,0.626667,0.04,1
-5.45554E-07,1,0.895669,0.633333,0.0333333,1
-3.85942E-07,1,0.905097,0.64,0.0266667,1
-2.5158E-07,1,0.914525,0.646667,0.02,1
-1.42469E-07,1,0.923953,0.653333,0.0133333,1
-5.8609E-08,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-2/case2_adref_k_1e-2_at_t_0.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
1.8468E-24,1,0.00942809,0.00666667,0.66,0
3.9672E-24,1,0.0188562,0.0133333,0.653333,0
6.3612E-24,1,0.0282843,0.02,0.646667,0
9.02881E-24,1,0.0377123,0.0266667,0.64,0
2.466E-23,1,0.0659966,0.0466667,0.62,0
3.83999E-23,1,0.0754247,0.0533333,0.613333,0
5.46941E-23,1,0.0848528,0.06,0.606667,0
5.79408E-19,1,0.0942809,0.0666667,0.6,0
1.90803E-18,1,0.103709,0.0733333,0.593333,0
3.73103E-18,1,0.113137,0.08,0.586667,0
6.04839E-18,1,0.122565,0.0866667,0.58,0
8.86012E-18,1,0.131993,0.0933333,0.573333,0
1.21662E-17,1,0.141421,0.1,0.566667,0
1.22031E-14,1,0.150849,0.106667,0.56,0
5.14515E-14,1,0.160278,0.113333,0.553333,0
1.00511E-13,1,0.169706,0.12,0.546667,0
2.91446E-11,1,0.179134,0.126667,0.54,0
1.88088E-10,1,0.188562,0.133333,0.533333,0
4.15736E-10,1,0.19799,0.14,0.526667,0
7.1209E-10,1,0.207418,0.146667,0.52,0
1.07715E-09,1,0.216846,0.153333,0.513333,0
1.51091E-09,1,0.226274,0.16,0.506667,0
0.000000002,1,0.235702,0.166667,0.5,0
2.19323E-07,1,0.24513,0.173333,0.493333,0
4.96482E-07,1,0.254558,0.18,0.486667,0
1.47229E-06,1,0.273415,0.193333,0.473333,0
3.93971E-06,1,0.282843,0.2,0.466667,0
1.38855E-05,1,0.292271,0.206667,0.46,0
2.96148E-05,1,0.301699,0.213333,0.453333,0
7.06594E-05,1,0.311127,0.22,0.446667,0
0.000525429,1,0.329983,0.233333,0.433333,0
0.00123396,1,0.339411,0.24,0.426667,0
0.00279364,1,0.348839,0.246667,0.42,0
0.00642539,1,0.358267,0.253333,0.413333,0
0.0138169,1,0.367696,0.26,0.406667,0
0.0290559,1,0.377124,0.266667,0.4,0
0.0567508,1,0.386552,0.273333,0.393333,0
0.102927,1,0.39598,0.28,0.386667,0
0.175481,1,0.405408,0.286667,0.38,0
0.278179,1,0.414836,0.293333,0.373333,0
0.411043,1,0.424264,0.3,0.366667,0
0.565599,1,0.433692,0.306667,0.36,0
0.724878,1,0.44312,0.313333,0.353333,0
0.866914,1,0.452548,0.32,0.346667,0
0.964696,1,0.461976,0.326667,0.34,0
0.999323,1,0.471405,0.333333,0.333333,0
0.964696,1,0.480833,0.34,0.326667,0
0.866997,1,0.490261,0.346667,0.32,0
0.724878,1,0.499689,0.353333,0.313333,0
0.565599,1,0.509117,0.36,0.306667,0
0.411043,1,0.518545,0.366667,0.3,0
0.175481,1,0.537401,0.38,0.286667,0
0.102927,1,0.546829,0.386667,0.28,0
0.0562864,1,0.556257,0.393333,0.273333,0
0.0290559,1,0.565685,0.4,0.266667,0
0.0138169,1,0.575114,0.406667,0.26,0
0.0061804,1,0.584542,0.413333,0.253333,0
0.00258878,1,0.59397,0.42,0.246667,0
0.00101448,1,0.603398,0.426667,0.24,0
0.000145181,1,0.622254,0.44,0.226667,0
4.66283E-05,1,0.631682,0.446667,0.22,0
1.21359E-05,1,0.64111,0.453333,0.213333,0
4.30933E-06,1,0.650538,0.46,0.206667,0
9.42134E-07,1,0.659966,0.466667,0.2,0
2.71133E-07,1,0.669394,0.473333,0.193333,0
5.03397E-08,1,0.678823,0.48,0.186667,0
1.13422E-08,1,0.688251,0.486667,0.18,0
2.51436E-09,1,0.697679,0.493333,0.173333,0
3.12763E-10,1,0.707107,0.5,0.166667,0
9.79769E-11,1,0.716535,0.506667,0.16,0
4.01848E-12,1,0.744819,0.526667,0.14,0
1.42388E-13,1,0.754247,0.533333,0.133333,0
2.46124E-14,1,0.763675,0.54,0.126667,0
1.93552E-15,1,0.773103,0.546667,0.12,0
8.42975E-16,1,0.782531,0.553333,0.113333,0
1.58664E-16,1,0.79196,0.56,0.106667,0
3.82276E-18,1,0.801388,0.566667,0.1,0
5.19029E-20,1,0.810816,0.573333,0.0933333,0
2.74633E-20,1,0.820244,0.58,0.0866667,0
1.03214E-20,1,0.829672,0.586667,0.08,0
4.77299E-22,1,0.8391,0.593333,0.0733333,0
6.61164E-23,1,0.848528,0.6,0.0666667,0
2.17105E-23,1,0.867384,0.613333,0.0533333,0
8.14155E-24,1,0.876812,0.62,0.0466667,0
1.87951E-28,1,0.886241,0.626667,0.04,0
1.39461E-28,1,0.895669,0.633333,0.0333333,0
9.78373E-29,1,0.905097,0.64,0.0266667,0
6.30793E-29,1,0.914525,0.646667,0.02,0
3.51871E-29,1,0.923953,0.653333,0.0133333,0
1.41607E-29,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-2/case2_adref_k_1e-2_at_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
0.000095535,1,0.00942809,0.00666667,0.66,1
0.00021327,1,0.0188562,0.0133333,0.653333,1
0.00036182,1,0.0282843,0.02,0.646667,1
0.000538313,1,0.0377123,0.0266667,0.64,1
0.000724129,1,0.0471404,0.0333333,0.633333,1
0.000889874,1,0.0565685,0.04,0.626667,1
0.00109962,1,0.0659966,0.0466667,0.62,1
0.00134218,1,0.0754247,0.0533333,0.613333,1
0.00160958,1,0.0848528,0.06,0.606667,1
0.00193756,1,0.0942809,0.0666667,0.6,1
0.00232084,1,0.103709,0.0733333,0.593333,1
0.00279076,1,0.113137,0.08,0.586667,1
0.00330115,1,0.122565,0.0866667,0.58,1
0.00385201,1,0.131993,0.0933333,0.573333,1
0.00450548,1,0.141421,0.1,0.566667,1
0.00523892,1,0.150849,0.106667,0.56,1
0.0060735,1,0.160278,0.113333,0.553333,1
0.00696854,1,0.169706,0.12,0.546667,1
0.00794143,1,0.179134,0.126667,0.54,1
0.00903231,1,0.188562,0.133333,0.533333,1
0.0102414,1,0.19799,0.14,0.526667,1
0.0115507,1,0.207418,0.146667,0.52,1
0.0129392,1,0.216846,0.153333,0.513333,1
0.0144369,1,0.226274,0.16,0.506667,1
0.016041,1,0.235702,0.166667,0.5,1
0.0177621,1,0.24513,0.173333,0.493333,1
0.0195714,1,0.254558,0.18,0.486667,1
0.0214688,1,0.263987,0.186667,0.48,1
0.0234411,1,0.273415,0.193333,0.473333,1
0.025476,1,0.282843,0.2,0.466667,1
0.0275522,1,0.292271,0.206667,0.46,1
0.0297187,1,0.301699,0.213333,0.453333,1
0.0319567,1,0.311127,0.22,0.446667,1
0.0342051,1,0.320555,0.226667,0.44,1
0.0364259,1,0.329983,0.233333,0.433333,1
0.0386578,1,0.339411,0.24,0.426667,1
0.0409699,1,0.348839,0.246667,0.42,1
0.0432109,1,0.358267,0.253333,0.413333,1
0.0474752,1,0.377124,0.266667,0.4,1
0.0495547,1,0.386552,0.273333,0.393333,1
0.0515161,1,0.39598,0.28,0.386667,1
0.0532459,1,0.405408,0.286667,0.38,1
0.0548501,1,0.414836,0.293333,0.373333,1
0.0560913,1,0.424264,0.3,0.366667,1
0.0571739,1,0.433692,0.306667,0.36,1
0.0579331,1,0.44312,0.313333,0.353333,1
0.0584012,1,0.452548,0.32,0.346667,1
0.0586986,1,0.461976,0.326667,0.34,1
0.0586364,1,0.471405,0.333333,0.333333,1
0.0584492,1,0.480833,0.34,0.326667,1
0.0579172,1,0.490261,0.346667,0.32,1
0.0572255,1,0.499689,0.353333,0.313333,1
0.0562778,1,0.509117,0.36,0.306667,1
0.0550721,1,0.518545,0.366667,0.3,1
0.0537674,1,0.527973,0.373333,0.293333,1
0.0521937,1,0.537401,0.38,0.286667,1
0.0466812,1,0.565685,0.4,0.266667,1
0.044879,1,0.575114,0.406667,0.26,1
0.0428439,1,0.584542,0.413333,0.253333,1
0.0407134,1,0.59397,0.42,0.246667,1
0.0385037,1,0.603398,0.426667,0.24,1
0.0363582,1,0.612826,0.433333,0.233333,1
0.0342048,1,0.622254,0.44,0.226667,1
0.0320009,1,0.631682,0.446667,0.22,1
0.0297729,1,0.64111,0.453333,0.213333,1
0.027603,1,0.650538,0.46,0.206667,1
0.0255141,1,0.659966,0.466667,0.2,1
0.0234637,1,0.669394,0.473333,0.193333,1
0.0214782,1,0.678823,0.48,0.186667,1
0.0195733,1,0.688251,0.486667,0.18,1
0.0177559,1,0.697679,0.493333,0.173333,1
0.0160258,1,0.707107,0.5,0.166667,1
0.0144095,1,0.716535,0.506667,0.16,1
0.012902,1,0.725963,0.513333,0.153333,1
0.0115065,1,0.735391,0.52,0.146667,1
0.0101901,1,0.744819,0.526667,0.14,1
0.00897353,1,0.754247,0.533333,0.133333,1
0.00787561,1,0.763675,0.54,0.126667,1
0.00690239,1,0.773103,0.546667,0.12,1
0.00600949,1,0.782531,0.553333,0.113333,1
0.00517756,1,0.79196,0.56,0.106667,1
0.00444667,1,0.801388,0.566667,0.1,1
0.00379496,1,0.810816,0.573333,0.0933333,1
0.0032396,1,0.820244,0.58,0.0866667,1
0.00272273,1,0.829672,0.586667,0.08,1
0.00224437,1,0.8391,0.593333,0.0733333,1
0.00185006,1,0.848528,0.6,0.0666667,1
0.00149401,1,0.857956,0.606667,0.06,1
0.0011765,1,0.867384,0.613333,0.0533333,1
0.000889611,1,0.876812,0.62,0.0466667,1
0.000641607,1,0.886241,0.626667,0.04,1
0.000443662,1,0.895669,0.633333,0.0333333,1
0.000299563,1,0.905097,0.64,0.0266667,1
0.000191828,1,0.914525,0.646667,0.02,1
0.000105989,1,0.923953,0.653333,0.0133333,1
4.56387E-05,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-3/case2_adref_k_1e-3_at_t_0.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.329983,0.233333,0.433333,0
0,1,0.348839,0.246667,0.42,0
0,1,0.358267,0.253333,0.413333,0
0,1,0.367696,0.26,0.406667,0
0.0630223,1,0.377124,0.266667,0.4,0
0.119781,1,0.386552,0.273333,0.393333,0
0.200787,1,0.39598,0.28,0.386667,0
0.304624,1,0.405408,0.286667,0.38,0
0.427066,1,0.414836,0.293333,0.373333,0
0.560719,1,0.424264,0.3,0.366667,0
0.69427,1,0.433692,0.306667,0.36,0
0.815175,1,0.44312,0.313333,0.353333,0
0.91455,1,0.452548,0.32,0.346667,0
0.977279,1,0.461976,0.326667,0.34,0
0.998328,1,0.471405,0.333333,0.333333,0
0.977279,1,0.480833,0.34,0.326667,0
0.91455,1,0.490261,0.346667,0.32,0
0.816985,1,0.499689,0.353333,0.313333,0
0.560719,1,0.518545,0.366667,0.3,0
0.427066,1,0.527973,0.373333,0.293333,0
0.304624,1,0.537401,0.38,0.286667,0
0.200787,1,0.546829,0.386667,0.28,0
0.119781,1,0.556257,0.393333,0.273333,0
0.0630223,1,0.565685,0.4,0.266667,0
0.0106552,1,0.575114,0.406667,0.26,0
0,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.622254,0.44,0.226667,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.678823,0.48,0.186667,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-3/case2_adref_k_1e-3_at_t_1.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
7.79432E-08,1,0.00942809,0.00666667,0.66,1
2.40794E-07,1,0.0188562,0.0133333,0.653333,1
5.37258E-07,1,0.0282843,0.02,0.646667,1
9.51101E-07,1,0.0377123,0.0266667,0.64,1
1.53722E-06,1,0.0471404,0.0333333,0.633333,1
2.31363E-06,1,0.0565685,0.04,0.626667,1
0.000003004,1,0.0659966,0.0466667,0.62,1
3.45069E-06,1,0.0754247,0.0533333,0.613333,1
3.66225E-06,1,0.0848528,0.06,0.606667,1
4.29313E-06,1,0.0942809,0.0666667,0.6,1
0.00000519,1,0.103709,0.0733333,0.593333,1
0.000003468,1,0.113137,0.08,0.586667,1
1.40806E-07,1,0.122565,0.0866667,0.58,1
-4.79168E-06,1,0.131993,0.0933333,0.573333,1
-1.11634E-05,1,0.141421,0.1,0.566667,1
-2.26375E-05,1,0.150849,0.106667,0.56,1
-0.000104344,1,0.179134,0.126667,0.54,1
-0.000143189,1,0.188562,0.133333,0.533333,1
-0.000185913,1,0.19799,0.14,0.526667,1
-0.000253695,1,0.207418,0.146667,0.52,1
-0.000346732,1,0.216846,0.153333,0.513333,1
-0.000464681,1,0.226274,0.16,0.506667,1
-0.00058138,1,0.235702,0.166667,0.5,1
-0.000616402,1,0.24513,0.173333,0.493333,1
-0.000495126,1,0.254558,0.18,0.486667,1
-0.000163496,1,0.263987,0.186667,0.48,1
0.000570395,1,0.273415,0.193333,0.473333,1
0.00172059,1,0.282843,0.2,0.466667,1
0.00375555,1,0.292271,0.206667,0.46,1
0.0106087,1,0.311127,0.22,0.446667,1
0.0157717,1,0.320555,0.226667,0.44,1
0.0241337,1,0.329983,0.233333,0.433333,1
0.0364733,1,0.339411,0.24,0.426667,1
0.0531246,1,0.348839,0.246667,0.42,1
0.0745035,1,0.358267,0.253333,0.413333,1
0.101045,1,0.367696,0.26,0.406667,1
0.132921,1,0.377124,0.266667,0.4,1
0.169378,1,0.386552,0.273333,0.393333,1
0.210144,1,0.39598,0.28,0.386667,1
0.252737,1,0.405408,0.286667,0.38,1
0.296556,1,0.414836,0.293333,0.373333,1
0.339791,1,0.424264,0.3,0.366667,1
0.379706,1,0.433692,0.306667,0.36,1
0.413564,1,0.44312,0.313333,0.353333,1
0.439272,1,0.452548,0.32,0.346667,1
0.454653,1,0.461976,0.326667,0.34,1
0.459487,1,0.471405,0.333333,0.333333,1
0.453488,1,0.480833,0.34,0.326667,1
0.437056,1,0.490261,0.346667,0.32,1
0.410517,1,0.499689,0.353333,0.313333,1
0.376288,1,0.509117,0.36,0.306667,1
0.336785,1,0.518545,0.366667,0.3,1
0.294073,1,0.527973,0.373333,0.293333,1
0.2124,1,0.546829,0.386667,0.28,1
0.172708,1,0.556257,0.393333,0.273333,1
0.135861,1,0.565685,0.4,0.266667,1
0.101166,1,0.575114,0.406667,0.26,1
0.0729472,1,0.584542,0.413333,0.253333,1
0.0512872,1,0.59397,0.42,0.246667,1
0.034948,1,0.603398,0.426667,0.24,1
0.0229323,1,0.612826,0.433333,0.233333,1
0.0146311,1,0.622254,0.44,0.226667,1
0.00953241,1,0.631682,0.446667,0.22,1
0.00602825,1,0.64111,0.453333,0.213333,1
0.00369868,1,0.650538,0.46,0.206667,1
0.00180348,1,0.659966,0.466667,0.2,1
0.00065761,1,0.669394,0.473333,0.193333,1
-7.95754E-05,1,0.678823,0.48,0.186667,1
-0.000365516,1,0.688251,0.486667,0.18,1
-0.000452058,1,0.697679,0.493333,0.173333,1
-0.000413473,1,0.707107,0.5,0.166667,1
-0.00032327,1,0.716535,0.506667,0.16,1
-0.000231833,1,0.725963,0.513333,0.153333,1
-0.00015379,1,0.735391,0.52,0.146667,1
-0.000101439,1,0.744819,0.526667,0.14,1
-7.66739E-05,1,0.763675,0.54,0.126667,1
-6.32605E-05,1,0.773103,0.546667,0.12,1
-4.83317E-05,1,0.782531,0.553333,0.113333,1
-3.50294E-05,1,0.79196,0.56,0.106667,1
-2.71863E-05,1,0.801388,0.566667,0.1,1
-2.20773E-05,1,0.810816,0.573333,0.0933333,1
-0.00001158,1,0.820244,0.58,0.0866667,1
-4.64605E-06,1,0.829672,0.586667,0.08,1
-1.27535E-06,1,0.8391,0.593333,0.0733333,1
-2.25588E-06,1,0.848528,0.6,0.0666667,1
-1.45786E-06,1,0.867384,0.613333,0.0533333,1
-3.58254E-07,1,0.876812,0.62,0.0466667,1
3.19224E-07,1,0.886241,0.626667,0.04,1
3.87879E-07,1,0.895669,0.633333,0.0333333,1
4.07791E-07,1,0.905097,0.64,0.0266667,1
0.000000379,1,0.914525,0.646667,0.02,1
3.01383E-07,1,0.923953,0.653333,0.0133333,1
1.75063E-07,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-4/case2_adref_k_1e-4_at_t_0.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
1.8468E-24,1,0.00942809,0.00666667,0.66,0
3.9672E-24,1,0.0188562,0.0133333,0.653333,0
6.3612E-24,1,0.0282843,0.02,0.646667,0
9.02881E-24,1,0.0377123,0.0266667,0.64,0
2.466E-23,1,0.0659966,0.0466667,0.62,0
3.83999E-23,1,0.0754247,0.0533333,0.613333,0
5.46941E-23,1,0.0848528,0.06,0.606667,0
5.79408E-19,1,0.0942809,0.0666667,0.6,0
1.90803E-18,1,0.103709,0.0733333,0.593333,0
3.73103E-18,1,0.113137,0.08,0.586667,0
6.04839E-18,1,0.122565,0.0866667,0.58,0
8.86012E-18,1,0.131993,0.0933333,0.573333,0
1.21662E-17,1,0.141421,0.1,0.566667,0
1.22031E-14,1,0.150849,0.106667,0.56,0
5.14515E-14,1,0.160278,0.113333,0.553333,0
1.00511E-13,1,0.169706,0.12,0.546667,0
2.91446E-11,1,0.179134,0.126667,0.54,0
1.88088E-10,1,0.188562,0.133333,0.533333,0
4.15736E-10,1,0.19799,0.14,0.526667,0
0.000000002,1,0.235702,0.166667,0.5,0
1.74326E-08,1,0.24513,0.173333,0.493333,0
4.4499E-08,1,0.254558,0.18,0.486667,0
8.32125E-08,1,0.263987,0.186667,0.48,0
6.48853E-07,1,0.273415,0.193333,0.473333,0
3.2753E-06,1,0.282843,0.2,0.466667,0
1.35552E-05,1,0.292271,0.206667,0.46,0
2.95106E-05,1,0.301699,0.213333,0.453333,0
7.06594E-05,1,0.311127,0.22,0.446667,0
0.000525429,1,0.329983,0.233333,0.433333,0
0.00123396,1,0.339411,0.24,0.426667,0
0.00279364,1,0.348839,0.246667,0.42,0
0.00704546,1,0.358267,0.253333,0.413333,0
0.0290559,1,0.377124,0.266667,0.4,0
0.0567508,1,0.386552,0.273333,0.393333,0
0.103983,1,0.39598,0.28,0.386667,0
0.176538,1,0.405408,0.286667,0.38,0
0.278747,1,0.414836,0.293333,0.373333,0
0.410622,1,0.424264,0.3,0.366667,0
0.564526,1,0.433692,0.306667,0.36,0
0.722941,1,0.44312,0.313333,0.353333,0
0.963536,1,0.461976,0.326667,0.34,0
0.997292,1,0.471405,0.333333,0.333333,0
0.963536,1,0.480833,0.34,0.326667,0
0.866233,1,0.490261,0.346667,0.32,0
0.724878,1,0.499689,0.353333,0.313333,0
0.410622,1,0.518545,0.366667,0.3,0
0.278747,1,0.527973,0.373333,0.293333,0
0.176538,1,0.537401,0.38,0.286667,0
0.103983,1,0.546829,0.386667,0.28,0
0.0567508,1,0.556257,0.393333,0.273333,0
0.0290559,1,0.565685,0.4,0.266667,0
0.0138169,1,0.575114,0.406667,0.26,0
0.0061804,1,0.584542,0.413333,0.253333,0
0.00258878,1,0.59397,0.42,0.246667,0
0.00101448,1,0.603398,0.426667,0.24,0
0.000145181,1,0.622254,0.44,0.226667,0
4.66283E-05,1,0.631682,0.446667,0.22,0
1.21359E-05,1,0.64111,0.453333,0.213333,0
4.30933E-06,1,0.650538,0.46,0.206667,0
9.42134E-07,1,0.659966,0.466667,0.2,0
2.71133E-07,1,0.669394,0.473333,0.193333,0
5.03397E-08,1,0.678823,0.48,0.186667,0
1.14193E-08,1,0.688251,0.486667,0.18,0
3.08311E-09,1,0.697679,0.493333,0.173333,0
0.000000001,1,0.707107,0.5,0.166667,0
3.2291E-10,1,0.716535,0.506667,0.16,0
2.79619E-11,1,0.725963,0.513333,0.153333,0
1.3608E-11,1,0.735391,0.52,0.146667,0
4.01848E-12,1,0.744819,0.526667,0.14,0
1.42388E-13,1,0.754247,0.533333,0.133333,0
2.46124E-14,1,0.763675,0.54,0.126667,0
1.93637E-15,1,0.773103,0.546667,0.12,0
8.45819E-16,1,0.782531,0.553333,0.113333,0
1.64484E-16,1,0.79196,0.56,0.106667,0
1.90802E-18,1,0.8391,0.593333,0.0733333,0
5.79394E-19,1,0.848528,0.6,0.0666667,0
3.83808E-23,1,0.857956,0.606667,0.06,0
2.17105E-23,1,0.867384,0.613333,0.0533333,0
8.14155E-24,1,0.876812,0.62,0.0466667,0
1.87951E-28,1,0.886241,0.626667,0.04,0
1.39461E-28,1,0.895669,0.633333,0.0333333,0
9.78373E-29,1,0.905097,0.64,0.0266667,0
6.30793E-29,1,0.914525,0.646667,0.02,0
3.51871E-29,1,0.923953,0.653333,0.0133333,0
1.41607E-29,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-4/case2_adref_k_1e-4_at_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-1.84629E-08,1,0.00942809,0.00666667,0.66,1
-3.58221E-08,1,0.0188562,0.0133333,0.653333,1
-4.5195E-08,1,0.0282843,0.02,0.646667,1
-4.88758E-08,1,0.0377123,0.0266667,0.64,1
2.5726E-08,1,0.0471404,0.0333333,0.633333,1
3.10102E-07,1,0.0565685,0.04,0.626667,1
7.54717E-07,1,0.0659966,0.0466667,0.62,1
1.35523E-06,1,0.0754247,0.0533333,0.613333,1
2.09034E-06,1,0.0848528,0.06,0.606667,1
2.60261E-06,1,0.0942809,0.0666667,0.6,1
2.84457E-06,1,0.103709,0.0733333,0.593333,1
2.91949E-06,1,0.113137,0.08,0.586667,1
0.000002753,1,0.122565,0.0866667,0.58,1
2.34514E-06,1,0.131993,0.0933333,0.573333,1
-1.85261E-06,1,0.141421,0.1,0.566667,1
-7.85146E-06,1,0.150849,0.106667,0.56,1
-1.61515E-05,1,0.160278,0.113333,0.553333,1
-2.66921E-05,1,0.169706,0.12,0.546667,1
-3.96594E-05,1,0.179134,0.126667,0.54,1
-5.54992E-05,1,0.188562,0.133333,0.533333,1
-8.10317E-05,1,0.19799,0.14,0.526667,1
-0.000219787,1,0.226274,0.16,0.506667,1
-0.000249767,1,0.235702,0.166667,0.5,1
-0.000301779,1,0.24513,0.173333,0.493333,1
-0.000390953,1,0.254558,0.18,0.486667,1
-0.000497106,1,0.263987,0.186667,0.48,1
-0.000587581,1,0.273415,0.193333,0.473333,1
-0.000721324,1,0.282843,0.2,0.466667,1
-0.000850097,1,0.292271,0.206667,0.46,1
-0.00105574,1,0.301699,0.213333,0.453333,1
-0.0013001,1,0.311127,0.22,0.446667,1
-0.00183674,1,0.320555,0.226667,0.44,1
-0.00233766,1,0.329983,0.233333,0.433333,1
-0.00161457,1,0.339411,0.24,0.426667,1
0.00165375,1,0.348839,0.246667,0.42,1
0.00937302,1,0.358267,0.253333,0.413333,1
0.0241342,1,0.367696,0.26,0.406667,1
0.0491882,1,0.377124,0.266667,0.4,1
0.0875578,1,0.386552,0.273333,0.393333,1
0.142194,1,0.39598,0.28,0.386667,1
0.213354,1,0.405408,0.286667,0.38,1
0.300203,1,0.414836,0.293333,0.373333,1
0.400343,1,0.424264,0.3,0.366667,1
0.509519,1,0.433692,0.306667,0.36,1
0.623116,1,0.44312,0.313333,0.353333,1
0.731898,1,0.452548,0.32,0.346667,1
0.821663,1,0.461976,0.326667,0.34,1
0.85106,1,0.471405,0.333333,0.333333,1
0.819521,1,0.480833,0.34,0.326667,1
0.624566,1,0.499689,0.353333,0.313333,1
0.51422,1,0.509117,0.36,0.306667,1
0.405367,1,0.518545,0.366667,0.3,1
0.303603,1,0.527973,0.373333,0.293333,1
0.214354,1,0.537401,0.38,0.286667,1
0.140859,1,0.546829,0.386667,0.28,1
0.0844848,1,0.556257,0.393333,0.273333,1
0.0451961,1,0.565685,0.4,0.266667,1
0.0201168,1,0.575114,0.406667,0.26,1
0.00620899,1,0.584542,0.413333,0.253333,1
-0.00026526,1,0.59397,0.42,0.246667,1
-0.00243118,1,0.603398,0.426667,0.24,1
-0.00238862,1,0.612826,0.433333,0.233333,1
-0.00188846,1,0.622254,0.44,0.226667,1
-0.00120563,1,0.631682,0.446667,0.22,1
-0.000882452,1,0.64111,0.453333,0.213333,1
-0.000681077,1,0.650538,0.46,0.206667,1
-0.000497649,1,0.659966,0.466667,0.2,1
-0.000378952,1,0.669394,0.473333,0.193333,1
-0.00029301,1,0.678823,0.48,0.186667,1
-0.000217501,1,0.688251,0.486667,0.18,1
-0.000172986,1,0.697679,0.493333,0.173333,1
-0.000138098,1,0.707107,0.5,0.166667,1
-0.000145196,1,0.716535,0.506667,0.16,1
-8.73674E-05,1,0.744819,0.526667,0.14,1
-6.90863E-05,1,0.754247,0.533333,0.133333,1
-0.000055808,1,0.763675,0.54,0.126667,1
-4.05758E-05,1,0.773103,0.546667,0.12,1
-2.61515E-05,1,0.782531,0.553333,0.113333,1
-0.000014131,1,0.79196,0.56,0.106667,1
-0.000005153,1,0.801388,0.566667,0.1,1
1.24452E-06,1,0.810816,0.573333,0.0933333,1
3.12279E-06,1,0.820244,0.58,0.0866667,1
4.41575E-06,1,0.829672,0.586667,0.08,1
5.12339E-06,1,0.8391,0.593333,0.0733333,1
0.000005164,1,0.848528,0.6,0.0666667,1
0.000003877,1,0.867384,0.613333,0.0533333,1
3.13086E-06,1,0.876812,0.62,0.0466667,1
2.46611E-06,1,0.886241,0.626667,0.04,1
1.89056E-06,1,0.895669,0.633333,0.0333333,1
1.38082E-06,1,0.905097,0.64,0.0266667,1
9.3689E-07,1,0.914525,0.646667,0.02,1
5.58779E-07,1,0.923953,0.653333,0.0133333,1
2.46482E-07,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-6/case2_adref_k_1e-6_at_t_0.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
1.8468E-24,1,0.00942809,0.00666667,0.66,0
3.9672E-24,1,0.0188562,0.0133333,0.653333,0
6.3612E-24,1,0.0282843,0.02,0.646667,0
9.02881E-24,1,0.0377123,0.0266667,0.64,0
2.466E-23,1,0.0659966,0.0466667,0.62,0
3.83999E-23,1,0.0754247,0.0533333,0.613333,0
5.46941E-23,1,0.0848528,0.06,0.606667,0
5.79408E-19,1,0.0942809,0.0666667,0.6,0
1.90803E-18,1,0.103709,0.0733333,0.593333,0
3.73103E-18,1,0.113137,0.08,0.586667,0
6.04839E-18,1,0.122565,0.0866667,0.58,0
8.86012E-18,1,0.131993,0.0933333,0.573333,0
1.21662E-17,1,0.141421,0.1,0.566667,0
1.22031E-14,1,0.150849,0.106667,0.56,0
5.14515E-14,1,0.160278,0.113333,0.553333,0
1.00511E-13,1,0.169706,0.12,0.546667,0
2.91446E-11,1,0.179134,0.126667,0.54,0
1.88088E-10,1,0.188562,0.133333,0.533333,0
4.15736E-10,1,0.19799,0.14,0.526667,0
0.000000002,1,0.235702,0.166667,0.5,0
1.74326E-08,1,0.24513,0.173333,0.493333,0
4.4499E-08,1,0.254558,0.18,0.486667,0
8.32125E-08,1,0.263987,0.186667,0.48,0
6.48853E-07,1,0.273415,0.193333,0.473333,0
3.2753E-06,1,0.282843,0.2,0.466667,0
1.35552E-05,1,0.292271,0.206667,0.46,0
2.95106E-05,1,0.301699,0.213333,0.453333,0
7.06594E-05,1,0.311127,0.22,0.446667,0
0.000525429,1,0.329983,0.233333,0.433333,0
0.00123396,1,0.339411,0.24,0.426667,0
0.00279364,1,0.348839,0.246667,0.42,0
0.00704546,1,0.358267,0.253333,0.413333,0
0.0290559,1,0.377124,0.266667,0.4,0
0.0567508,1,0.386552,0.273333,0.393333,0
0.103983,1,0.39598,0.28,0.386667,0
0.176538,1,0.405408,0.286667,0.38,0
0.278747,1,0.414836,0.293333,0.373333,0
0.410622,1,0.424264,0.3,0.366667,0
0.564526,1,0.433692,0.306667,0.36,0
0.722941,1,0.44312,0.313333,0.353333,0
0.963536,1,0.461976,0.326667,0.34,0
0.997292,1,0.471405,0.333333,0.333333,0
0.963536,1,0.480833,0.34,0.326667,0
0.866233,1,0.490261,0.346667,0.32,0
0.724878,1,0.499689,0.353333,0.313333,0
0.410622,1,0.518545,0.366667,0.3,0
0.278747,1,0.527973,0.373333,0.293333,0
0.176538,1,0.537401,0.38,0.286667,0
0.103983,1,0.546829,0.386667,0.28,0
0.0567508,1,0.556257,0.393333,0.273333,0
0.0290559,1,0.565685,0.4,0.266667,0
0.0138169,1,0.575114,0.406667,0.26,0
0.0061804,1,0.584542,0.413333,0.253333,0
0.00258878,1,0.59397,0.42,0.246667,0
0.00101448,1,0.603398,0.426667,0.24,0
0.000145181,1,0.622254,0.44,0.226667,0
4.66283E-05,1,0.631682,0.446667,0.22,0
1.21359E-05,1,0.64111,0.453333,0.213333,0
4.30933E-06,1,0.650538,0.46,0.206667,0
9.42134E-07,1,0.659966,0.466667,0.2,0
2.79481E-07,1,0.669394,0.473333,0.193333,0
1.69131E-08,1,0.697679,0.493333,0.173333,0
0.000000001,1,0.707107,0.5,0.166667,0
3.2291E-10,1,0.716535,0.506667,0.16,0
2.79619E-11,1,0.725963,0.513333,0.153333,0
1.3608E-11,1,0.735391,0.52,0.146667,0
4.01848E-12,1,0.744819,0.526667,0.14,0
1.42388E-13,1,0.754247,0.533333,0.133333,0
2.46124E-14,1,0.763675,0.54,0.126667,0
1.93637E-15,1,0.773103,0.546667,0.12,0
8.45819E-16,1,0.782531,0.553333,0.113333,0
1.64484E-16,1,0.79196,0.56,0.106667,0
1.90802E-18,1,0.8391,0.593333,0.0733333,0
5.79394E-19,1,0.848528,0.6,0.0666667,0
3.83808E-23,1,0.857956,0.606667,0.06,0
2.17105E-23,1,0.867384,0.613333,0.0533333,0
8.14155E-24,1,0.876812,0.62,0.0466667,0
1.87951E-28,1,0.886241,0.626667,0.04,0
1.39461E-28,1,0.895669,0.633333,0.0333333,0
9.78373E-29,1,0.905097,0.64,0.0266667,0
6.30793E-29,1,0.914525,0.646667,0.02,0
3.51871E-29,1,0.923953,0.653333,0.0133333,0
1.41607E-29,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-6/case2_adref_k_1e-6_at_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-0.000000057,1,0.00942809,0.00666667,0.66,1
-0.000000116,1,0.0188562,0.0133333,0.653333,1
-1.61668E-07,1,0.0282843,0.02,0.646667,1
-1.99142E-07,1,0.0377123,0.0266667,0.64,1
-1.11117E-07,1,0.0471404,0.0333333,0.633333,1
3.11307E-07,1,0.0565685,0.04,0.626667,1
9.41396E-07,1,0.0659966,0.0466667,0.62,1
1.75459E-06,1,0.0754247,0.0533333,0.613333,1
2.7246E-06,1,0.0848528,0.06,0.606667,1
3.49267E-06,1,0.0942809,0.0666667,0.6,1
3.99951E-06,1,0.103709,0.0733333,0.593333,1
4.30926E-06,1,0.113137,0.08,0.586667,1
0.000004399,1,0.122565,0.0866667,0.58,1
4.26873E-06,1,0.131993,0.0933333,0.573333,1
-3.43274E-07,1,0.141421,0.1,0.566667,1
-6.82207E-06,1,0.150849,0.106667,0.56,1
-1.53843E-05,1,0.160278,0.113333,0.553333,1
-2.58895E-05,1,0.169706,0.12,0.546667,1
-3.90762E-05,1,0.179134,0.126667,0.54,1
-5.69623E-05,1,0.188562,0.133333,0.533333,1
-8.16175E-05,1,0.19799,0.14,0.526667,1
-0.000193486,1,0.226274,0.16,0.506667,1
-0.000211303,1,0.235702,0.166667,0.5,1
-0.000244111,1,0.24513,0.173333,0.493333,1
-0.000303589,1,0.254558,0.18,0.486667,1
-0.000386987,1,0.263987,0.186667,0.48,1
-0.000454255,1,0.273415,0.193333,0.473333,1
-0.000574098,1,0.282843,0.2,0.466667,1
-0.00076398,1,0.292271,0.206667,0.46,1
-0.00103139,1,0.301699,0.213333,0.453333,1
-0.00141062,1,0.311127,0.22,0.446667,1
-0.00224548,1,0.320555,0.226667,0.44,1
-0.00335028,1,0.329983,0.233333,0.433333,1
-0.00397801,1,0.339411,0.24,0.426667,1
-0.00258989,1,0.348839,0.246667,0.42,1
0.00262578,1,0.358267,0.253333,0.413333,1
0.0145067,1,0.367696,0.26,0.406667,1
0.0369257,1,0.377124,0.266667,0.4,1
0.0735357,1,0.386552,0.273333,0.393333,1
0.128315,1,0.39598,0.28,0.386667,1
0.203189,1,0.405408,0.286667,0.38,1
0.298232,1,0.414836,0.293333,0.373333,1
0.412135,1,0.424264,0.3,0.366667,1
0.541625,1,0.433692,0.306667,0.36,1
0.680612,1,0.44312,0.313333,0.353333,1
0.822942,1,0.452548,0.32,0.346667,1
0.937575,1,0.461976,0.326667,0.34,1
0.983015,1,0.471405,0.333333,0.333333,1
0.946013,1,0.480833,0.34,0.326667,1
0.836836,1,0.490261,0.346667,0.32,1
0.695592,1,0.499689,0.353333,0.313333,1
0.553952,1,0.509117,0.36,0.306667,1
0.422031,1,0.518545,0.366667,0.3,1
0.304381,1,0.527973,0.373333,0.293333,1
0.205309,1,0.537401,0.38,0.286667,1
0.126995,1,0.546829,0.386667,0.28,1
0.069661,1,0.556257,0.393333,0.273333,1
0.0320354,1,0.565685,0.4,0.266667,1
0.00977333,1,0.575114,0.406667,0.26,1
-0.00101063,1,0.584542,0.413333,0.253333,1
-0.00467594,1,0.59397,0.42,0.246667,1
-0.0046743,1,0.603398,0.426667,0.24,1
-0.00321697,1,0.612826,0.433333,0.233333,1
-0.00193128,1,0.622254,0.44,0.226667,1
-0.00110017,1,0.631682,0.446667,0.22,1
-0.000707729,1,0.64111,0.453333,0.213333,1
-0.000513847,1,0.650538,0.46,0.206667,1
-0.000334475,1,0.659966,0.466667,0.2,1
-0.000239472,1,0.669394,0.473333,0.193333,1
-0.000185808,1,0.678823,0.48,0.186667,1
-0.000146049,1,0.688251,0.486667,0.18,1
-0.000136366,1,0.697679,0.493333,0.173333,1
-0.000115588,1,0.707107,0.5,0.166667,1
-0.000123674,1,0.716535,0.506667,0.16,1
-7.35752E-05,1,0.744819,0.526667,0.14,1
-5.87026E-05,1,0.754247,0.533333,0.133333,1
-0.000047571,1,0.763675,0.54,0.126667,1
-3.43322E-05,1,0.773103,0.546667,0.12,1
-2.17991E-05,1,0.782531,0.553333,0.113333,1
-1.13481E-05,1,0.79196,0.56,0.106667,1
-3.37561E-06,1,0.801388,0.566667,0.1,1
2.4363E-06,1,0.810816,0.573333,0.0933333,1
3.67036E-06,1,0.820244,0.58,0.0866667,1
4.4736E-06,1,0.829672,0.586667,0.08,1
0.000004846,1,0.8391,0.593333,0.0733333,1
4.74054E-06,1,0.848528,0.6,0.0666667,1
3.43943E-06,1,0.867384,0.613333,0.0533333,1
2.73706E-06,1,0.876812,0.62,0.0466667,1
2.12466E-06,1,0.886241,0.626667,0.04,1
1.61642E-06,1,0.895669,0.633333,0.0333333,1
1.16983E-06,1,0.905097,0.64,0.0266667,1
7.84892E-07,1,0.914525,0.646667,0.02,1
4.61608E-07,1,0.923953,0.653333,0.0133333,1
0.0000002,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-8/case2_adref_k_1e-8_at_t_0.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
1.8468E-24,1,0.00942809,0.00666667,0.66,0
3.9672E-24,1,0.0188562,0.0133333,0.653333,0
6.3612E-24,1,0.0282843,0.02,0.646667,0
9.02881E-24,1,0.0377123,0.0266667,0.64,0
2.466E-23,1,0.0659966,0.0466667,0.62,0
3.83999E-23,1,0.0754247,0.0533333,0.613333,0
5.46941E-23,1,0.0848528,0.06,0.606667,0
5.79408E-19,1,0.0942809,0.0666667,0.6,0
1.90803E-18,1,0.103709,0.0733333,0.593333,0
3.73103E-18,1,0.113137,0.08,0.586667,0
6.04839E-18,1,0.122565,0.0866667,0.58,0
8.86012E-18,1,0.131993,0.0933333,0.573333,0
1.21662E-17,1,0.141421,0.1,0.566667,0
1.22031E-14,1,0.150849,0.106667,0.56,0
5.14515E-14,1,0.160278,0.113333,0.553333,0
1.00511E-13,1,0.169706,0.12,0.546667,0
2.91446E-11,1,0.179134,0.126667,0.54,0
1.88088E-10,1,0.188562,0.133333,0.533333,0
4.15736E-10,1,0.19799,0.14,0.526667,0
0.000000002,1,0.235702,0.166667,0.5,0
1.74326E-08,1,0.24513,0.173333,0.493333,0
4.4499E-08,1,0.254558,0.18,0.486667,0
8.32125E-08,1,0.263987,0.186667,0.48,0
6.48853E-07,1,0.273415,0.193333,0.473333,0
3.2753E-06,1,0.282843,0.2,0.466667,0
1.35552E-05,1,0.292271,0.206667,0.46,0
2.95106E-05,1,0.301699,0.213333,0.453333,0
7.06594E-05,1,0.311127,0.22,0.446667,0
0.000525429,1,0.329983,0.233333,0.433333,0
0.00123396,1,0.339411,0.24,0.426667,0
0.00279364,1,0.348839,0.246667,0.42,0
0.00704546,1,0.358267,0.253333,0.413333,0
0.0290559,1,0.377124,0.266667,0.4,0
0.0567508,1,0.386552,0.273333,0.393333,0
0.103983,1,0.39598,0.28,0.386667,0
0.176538,1,0.405408,0.286667,0.38,0
0.278747,1,0.414836,0.293333,0.373333,0
0.410622,1,0.424264,0.3,0.366667,0
0.564526,1,0.433692,0.306667,0.36,0
0.722941,1,0.44312,0.313333,0.353333,0
0.963536,1,0.461976,0.326667,0.34,0
0.997292,1,0.471405,0.333333,0.333333,0
0.963536,1,0.480833,0.34,0.326667,0
0.866233,1,0.490261,0.346667,0.32,0
0.724878,1,0.499689,0.353333,0.313333,0
0.410622,1,0.518545,0.366667,0.3,0
0.278747,1,0.527973,0.373333,0.293333,0
0.176538,1,0.537401,0.38,0.286667,0
0.103983,1,0.546829,0.386667,0.28,0
0.0567508,1,0.556257,0.393333,0.273333,0
0.0290559,1,0.565685,0.4,0.266667,0
0.0138169,1,0.575114,0.406667,0.26,0
0.0061804,1,0.584542,0.413333,0.253333,0
0.00258878,1,0.59397,0.42,0.246667,0
0.00101448,1,0.603398,0.426667,0.24,0
0.000145181,1,0.622254,0.44,0.226667,0
4.66283E-05,1,0.631682,0.446667,0.22,0
1.21359E-05,1,0.64111,0.453333,0.213333,0
4.30933E-06,1,0.650538,0.46,0.206667,0
9.42134E-07,1,0.659966,0.466667,0.2,0
2.79481E-07,1,0.669394,0.473333,0.193333,0
1.69131E-08,1,0.697679,0.493333,0.173333,0
0.000000001,1,0.707107,0.5,0.166667,0
3.2291E-10,1,0.716535,0.506667,0.16,0
2.79619E-11,1,0.725963,0.513333,0.153333,0
1.3608E-11,1,0.735391,0.52,0.146667,0
4.01848E-12,1,0.744819,0.526667,0.14,0
1.42388E-13,1,0.754247,0.533333,0.133333,0
2.46124E-14,1,0.763675,0.54,0.126667,0
1.93637E-15,1,0.773103,0.546667,0.12,0
8.45819E-16,1,0.782531,0.553333,0.113333,0
1.64484E-16,1,0.79196,0.56,0.106667,0
1.90802E-18,1,0.8391,0.593333,0.0733333,0
5.79394E-19,1,0.848528,0.6,0.0666667,0
3.83808E-23,1,0.857956,0.606667,0.06,0
2.17105E-23,1,0.867384,0.613333,0.0533333,0
8.14155E-24,1,0.876812,0.62,0.0466667,0
1.87951E-28,1,0.886241,0.626667,0.04,0
1.39461E-28,1,0.895669,0.633333,0.0333333,0
9.78373E-29,1,0.905097,0.64,0.0266667,0
6.30793E-29,1,0.914525,0.646667,0.02,0
3.51871E-29,1,0.923953,0.653333,0.0133333,0
1.41607E-29,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_adref/adref_k_1e-8/case2_adref_k_1e-8_at_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-5.76613E-08,1,0.00942809,0.00666667,0.66,1
-1.17708E-07,1,0.0188562,0.0133333,0.653333,1
-1.64879E-07,1,0.0282843,0.02,0.646667,1
-2.0426E-07,1,0.0377123,0.0266667,0.64,1
-1.18143E-07,1,0.0471404,0.0333333,0.633333,1
3.03712E-07,1,0.0565685,0.04,0.626667,1
0.000000935,1,0.0659966,0.0466667,0.62,1
1.75123E-06,1,0.0754247,0.0533333,0.613333,1
2.72576E-06,1,0.0848528,0.06,0.606667,1
3.5028E-06,1,0.0942809,0.0666667,0.6,1
4.02117E-06,1,0.103709,0.0733333,0.593333,1
4.34211E-06,1,0.113137,0.08,0.586667,1
4.44228E-06,1,0.122565,0.0866667,0.58,1
4.32167E-06,1,0.131993,0.0933333,0.573333,1
-2.99512E-07,1,0.141421,0.1,0.566667,1
-6.79368E-06,1,0.150849,0.106667,0.56,1
-1.53739E-05,1,0.160278,0.113333,0.553333,1
-2.58975E-05,1,0.169706,0.12,0.546667,1
-3.91056E-05,1,0.179134,0.126667,0.54,1
-5.70261E-05,1,0.188562,0.133333,0.533333,1
-8.16947E-05,1,0.19799,0.14,0.526667,1
-0.000193318,1,0.226274,0.16,0.506667,1
-0.000210875,1,0.235702,0.166667,0.5,1
-0.00024333,1,0.24513,0.173333,0.493333,1
-0.000302308,1,0.254558,0.18,0.486667,1
-0.000385149,1,0.263987,0.186667,0.48,1
-0.000452424,1,0.273415,0.193333,0.473333,1
-0.000572591,1,0.282843,0.2,0.466667,1
-0.000763205,1,0.292271,0.206667,0.46,1
-0.0010312,1,0.301699,0.213333,0.453333,1
-0.00141164,1,0.311127,0.22,0.446667,1
-0.00224658,1,0.320555,0.226667,0.44,1
-0.00335369,1,0.329983,0.233333,0.433333,1
-0.00398614,1,0.339411,0.24,0.426667,1
-0.00263065,1,0.348839,0.246667,0.42,1
0.00253834,1,0.358267,0.253333,0.413333,1
0.0143754,1,0.367696,0.26,0.406667,1
0.0367375,1,0.377124,0.266667,0.4,1
0.0732554,1,0.386552,0.273333,0.393333,1
0.127997,1,0.39598,0.28,0.386667,1
0.202945,1,0.405408,0.286667,0.38,1
0.298148,1,0.414836,0.293333,0.373333,1
0.412265,1,0.424264,0.3,0.366667,1
0.541968,1,0.433692,0.306667,0.36,1
0.681247,1,0.44312,0.313333,0.353333,1
0.823924,1,0.452548,0.32,0.346667,1
0.938978,1,0.461976,0.326667,0.34,1
0.984653,1,0.471405,0.333333,0.333333,1
0.94773,1,0.480833,0.34,0.326667,1
0.83834,1,0.490261,0.346667,0.32,1
0.696547,1,0.499689,0.353333,0.313333,1
0.55441,1,0.509117,0.36,0.306667,1
0.422242,1,0.518545,0.366667,0.3,1
0.304584,1,0.527973,0.373333,0.293333,1
0.205605,1,0.537401,0.38,0.286667,1
0.127328,1,0.546829,0.386667,0.28,1
0.0698869,1,0.556257,0.393333,0.273333,1
0.0320784,1,0.565685,0.4,0.266667,1
0.00968129,1,0.575114,0.406667,0.26,1
-0.00114089,1,0.584542,0.413333,0.253333,1
-0.0047646,1,0.59397,0.42,0.246667,1
-0.00470354,1,0.603398,0.426667,0.24,1
-0.00321379,1,0.612826,0.433333,0.233333,1
-0.00192117,1,0.622254,0.44,0.226667,1
-0.00109486,1,0.631682,0.446667,0.22,1
-0.000703773,1,0.64111,0.453333,0.213333,1
-0.000510877,1,0.650538,0.46,0.206667,1
-0.000332072,1,0.659966,0.466667,0.2,1
-0.000237627,1,0.669394,0.473333,0.193333,1
-0.000184554,1,0.678823,0.48,0.186667,1
-0.000145567,1,0.688251,0.486667,0.18,1
-0.000136448,1,0.697679,0.493333,0.173333,1
-0.000115837,1,0.707107,0.5,0.166667,1
-0.000123847,1,0.716535,0.506667,0.16,1
-7.35969E-05,1,0.744819,0.526667,0.14,1
-0.000058671,1,0.754247,0.533333,0.133333,1
-4.74835E-05,1,0.763675,0.54,0.126667,1
-3.42387E-05,1,0.773103,0.546667,0.12,1
-0.000021713,1,0.782531,0.553333,0.113333,1
-1.12681E-05,1,0.79196,0.56,0.106667,1
-3.30157E-06,1,0.801388,0.566667,0.1,1
2.50314E-06,1,0.810816,0.573333,0.0933333,1
3.7197E-06,1,0.820244,0.58,0.0866667,1
4.50757E-06,1,0.829672,0.586667,0.08,1
4.86674E-06,1,0.8391,0.593333,0.0733333,1
4.75034E-06,1,0.848528,0.6,0.0666667,1
3.44091E-06,1,0.867384,0.613333,0.0533333,1
2.73722E-06,1,0.876812,0.62,0.0466667,1
2.12407E-06,1,0.886241,0.626667,0.04,1
1.61587E-06,1,0.895669,0.633333,0.0333333,1
1.16935E-06,1,0.905097,0.64,0.0266667,1
7.84503E-07,1,0.914525,0.646667,0.02,1
4.61329E-07,1,0.923953,0.653333,0.0133333,1
1.99828E-07,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_adref/final_time_plot_over_line.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
7.56022E-08,1,0.00942809,0.00666667,0.66,1
1.30619E-07,1,0.0188562,0.0133333,0.653333,1
1.22912E-07,1,0.0282843,0.02,0.646667,1
6.65276E-08,1,0.0377123,0.0266667,0.64,1
-0.000000108,1,0.0471404,0.0333333,0.633333,1
-4.98214E-07,1,0.0565685,0.04,0.626667,1
-1.01848E-06,1,0.0659966,0.0466667,0.62,1
-1.57963E-06,1,0.0754247,0.0533333,0.613333,1
-2.15466E-06,1,0.0848528,0.06,0.606667,1
-2.76269E-06,1,0.0942809,0.0666667,0.6,1
-3.32762E-06,1,0.103709,0.0733333,0.593333,1
-3.48184E-06,1,0.113137,0.08,0.586667,1
-0.000003495,1,0.122565,0.0866667,0.58,1
-3.36714E-06,1,0.131993,0.0933333,0.573333,1
-1.10419E-06,1,0.141421,0.1,0.566667,1
2.24508E-06,1,0.150849,0.106667,0.56,1
5.99373E-06,1,0.160278,0.113333,0.553333,1
9.69667E-06,1,0.169706,0.12,0.546667,1
1.69509E-05,1,0.179134,0.126667,0.54,1
3.88316E-05,1,0.188562,0.133333,0.533333,1
0.000063781,1,0.19799,0.14,0.526667,1
0.000171337,1,0.226274,0.16,0.506667,1
0.000247375,1,0.235702,0.166667,0.5,1
0.000293062,1,0.24513,0.173333,0.493333,1
0.000272972,1,0.254558,0.18,0.486667,1
0.000165416,1,0.263987,0.186667,0.48,1
-0.000122198,1,0.273415,0.193333,0.473333,1
-0.000530199,1,0.282843,0.2,0.466667,1
-0.00126293,1,0.292271,0.206667,0.46,1
-0.00228012,1,0.301699,0.213333,0.453333,1
-0.00366282,1,0.311127,0.22,0.446667,1
-0.00531006,1,0.320555,0.226667,0.44,1
-0.00588891,1,0.329983,0.233333,0.433333,1
-0.00346859,1,0.339411,0.24,0.426667,1
0.00430369,1,0.348839,0.246667,0.42,1
0.0201952,1,0.358267,0.253333,0.413333,1
0.0471354,1,0.367696,0.26,0.406667,1
0.0877373,1,0.377124,0.266667,0.4,1
0.143508,1,0.386552,0.273333,0.393333,1
0.214926,1,0.39598,0.28,0.386667,1
0.300247,1,0.405408,0.286667,0.38,1
0.39668,1,0.414836,0.293333,0.373333,1
0.500476,1,0.424264,0.3,0.366667,1
0.606648,1,0.433692,0.306667,0.36,1
0.710686,1,0.44312,0.313333,0.353333,1
0.808605,1,0.452548,0.32,0.346667,1
0.886586,1,0.461976,0.326667,0.34,1
0.915584,1,0.471405,0.333333,0.333333,1
0.893437,1,0.480833,0.34,0.326667,1
0.723689,1,0.499689,0.353333,0.313333,1
0.621682,1,0.509117,0.36,0.306667,1
0.516023,1,0.518545,0.366667,0.3,1
0.410683,1,0.527973,0.373333,0.293333,1
0.311281,1,0.537401,0.38,0.286667,1
0.222245,1,0.546829,0.386667,0.28,1
0.146989,1,0.556257,0.393333,0.273333,1
0.0878997,1,0.565685,0.4,0.266667,1
0.0451343,1,0.575114,0.406667,0.26,1
0.0174814,1,0.584542,0.413333,0.253333,1
0.00196951,1,0.59397,0.42,0.246667,1
-0.00487695,1,0.603398,0.426667,0.24,1
-0.00622396,1,0.612826,0.433333,0.233333,1
-0.00501959,1,0.622254,0.44,0.226667,1
-0.0030849,1,0.631682,0.446667,0.22,1
-0.00184115,1,0.64111,0.453333,0.213333,1
-0.000915185,1,0.650538,0.46,0.206667,1
-0.000257384,1,0.659966,0.466667,0.2,1
0.000130406,1,0.669394,0.473333,0.193333,1
0.000392065,1,0.678823,0.48,0.186667,1
0.000477049,1,0.688251,0.486667,0.18,1
0.000476603,1,0.697679,0.493333,0.173333,1
0.000383548,1,0.707107,0.5,0.166667,1
0.000249861,1,0.716535,0.506667,0.16,1
0.000106157,1,0.744819,0.526667,0.14,1
8.07098E-05,1,0.754247,0.533333,0.133333,1
5.67236E-05,1,0.763675,0.54,0.126667,1
0.000042989,1,0.773103,0.546667,0.12,1
3.26332E-05,1,0.782531,0.553333,0.113333,1
2.31496E-05,1,0.79196,0.56,0.106667,1
1.46219E-05,1,0.801388,0.566667,0.1,1
7.56012E-06,1,0.810816,0.573333,0.0933333,1
4.69454E-06,1,0.820244,0.58,0.0866667,1
2.48377E-06,1,0.829672,0.586667,0.08,1
9.27815E-07,1,0.8391,0.593333,0.0733333,1
1.14166E-07,1,0.848528,0.6,0.0666667,1
-0.000000263,1,0.867384,0.613333,0.0533333,1
-2.8673E-07,1,0.876812,0.62,0.0466667,1
-2.7849E-07,1,0.886241,0.626667,0.04,1
-2.19882E-07,1,0.895669,0.633333,0.0333333,1
-1.66151E-07,1,0.905097,0.64,0.0266667,1
-1.17297E-07,1,0.914525,0.646667,0.02,1
-7.33207E-08,1,0.923953,0.653333,0.0133333,1
-3.42217E-08,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1

==> results_data/case_2_ad_smoothic_adref/initial_time_plot_over_line.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.329983,0.233333,0.433333,0
0,1,0.348839,0.246667,0.42,0
0,1,0.358267,0.253333,0.413333,0
0,1,0.367696,0.26,0.406667,0
0.0630223,1,0.377124,0.266667,0.4,0
0.119781,1,0.386552,0.273333,0.393333,0
0.200787,1,0.39598,0.28,0.386667,0
0.304624,1,0.405408,0.286667,0.38,0
0.427066,1,0.414836,0.293333,0.373333,0
0.560719,1,0.424264,0.3,0.366667,0
0.69427,1,0.433692,0.306667,0.36,0
0.815175,1,0.44312,0.313333,0.353333,0
0.91455,1,0.452548,0.32,0.346667,0
0.977279,1,0.461976,0.326667,0.34,0
0.998328,1,0.471405,0.333333,0.333333,0
0.977279,1,0.480833,0.34,0.326667,0
0.91455,1,0.490261,0.346667,0.32,0
0.816985,1,0.499689,0.353333,0.313333,0
0.560719,1,0.518545,0.366667,0.3,0
0.427066,1,0.527973,0.373333,0.293333,0
0.304624,1,0.537401,0.38,0.286667,0
0.200787,1,0.546829,0.386667,0.28,0
0.119781,1,0.556257,0.393333,0.273333,0
0.0630223,1,0.565685,0.4,0.266667,0
0.0106552,1,0.575114,0.406667,0.26,0
0,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.612826,0.433333,0.233333,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.678823,0.48,0.186667,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0

==> results_data/case_2_ad_smoothic_dispersion/t0_ref_lvl_3.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0471404,0.0333333,0.633333,0
0,1,0.0565685,0.04,0.626667,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.207418,0.146667,0.52,0
0,1,0.216846,0.153333,0.513333,0
0,1,0.226274,0.16,0.506667,0
0,1,0.235702,0.166667,0.5,0
0.000869478,1,0.24513,0.173333,0.493333,0
0.00197882,1,0.254558,0.18,0.486667,0
0.00332802,1,0.263987,0.186667,0.48,0
0.00491707,1,0.273415,0.193333,0.473333,0
0.00674598,1,0.282843,0.2,0.466667,0
0.00881475,1,0.292271,0.206667,0.46,0
0.0111234,1,0.301699,0.213333,0.453333,0
0.0136719,1,0.311127,0.22,0.446667,0
0.0164602,1,0.320555,0.226667,0.44,0
0.0194884,1,0.329983,0.233333,0.433333,0
0.0227565,1,0.339411,0.24,0.426667,0
0.0262644,1,0.348839,0.246667,0.42,0
0.0357776,1,0.358267,0.253333,0.413333,0
0.0526265,1,0.367696,0.26,0.406667,0
0.0714893,1,0.377124,0.266667,0.4,0
0.0923658,1,0.386552,0.273333,0.393333,0
0.115256,1,0.39598,0.28,0.386667,0
0.140161,1,0.405408,0.286667,0.38,0
0.162877,1,0.414836,0.293333,0.373333,0
0.172634,1,0.424264,0.3,0.366667,0
0.180616,1,0.433692,0.306667,0.36,0
0.186825,1,0.44312,0.313333,0.353333,0
0.19126,1,0.452548,0.32,0.346667,0
0.193921,1,0.461976,0.326667,0.34,0
0.194808,1,0.471405,0.333333,0.333333,0
0.193921,1,0.480833,0.34,0.326667,0
0.19126,1,0.490261,0.346667,0.32,0
0.186825,1,0.499689,0.353333,0.313333,0
0.180616,1,0.509117,0.36,0.306667,0
0.172634,1,0.518545,0.366667,0.3,0
0.162877,1,0.527973,0.373333,0.293333,0
0.140161,1,0.537401,0.38,0.286667,0
0.115256,1,0.546829,0.386667,0.28,0
0.0923658,1,0.556257,0.393333,0.273333,0
0.0714893,1,0.565685,0.4,0.266667,0
0.0526265,1,0.575114,0.406667,0.26,0
0.0357776,1,0.584542,0.413333,0.253333,0
0.0262644,1,0.59397,0.42,0.246667,0
0.0227565,1,0.603398,0.426667,0.24,0
0.0194884,1,0.612826,0.433333,0.233333,0
0.0164602,1,0.622254,0.44,0.226667,0
0.0136719,1,0.631682,0.446667,0.22,0
0.0111234,1,0.64111,0.453333,0.213333,0
0.00881475,1,0.650538,0.46,0.206667,0
0.00674598,1,0.659966,0.466667,0.2,0
0.00491707,1,0.669394,0.473333,0.193333,0
0.00332802,1,0.678823,0.48,0.186667,0
0.00197882,1,0.688251,0.486667,0.18,0
0.000869478,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.857956,0.606667,0.06,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_dispersion/t0_ref_lvl_4.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0471404,0.0333333,0.633333,0
0,1,0.0565685,0.04,0.626667,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.207418,0.146667,0.52,0
0,1,0.216846,0.153333,0.513333,0
0,1,0.226274,0.16,0.506667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.320555,0.226667,0.44,0
0.00206126,1,0.329983,0.233333,0.433333,0
0.00613884,1,0.339411,0.24,0.426667,0
0.0111758,1,0.348839,0.246667,0.42,0
0.0270721,1,0.358267,0.253333,0.413333,0
0.0620203,1,0.367696,0.26,0.406667,0
0.108852,1,0.377124,0.266667,0.4,0
0.167567,1,0.386552,0.273333,0.393333,0
0.238165,1,0.39598,0.28,0.386667,0
0.320646,1,0.405408,0.286667,0.38,0
0.408809,1,0.414836,0.293333,0.373333,0
0.485974,1,0.424264,0.3,0.366667,0
0.568186,1,0.433692,0.306667,0.36,0
0.644883,1,0.44312,0.313333,0.353333,0
0.648947,1,0.452548,0.32,0.346667,0
0.651385,1,0.461976,0.326667,0.34,0
0.652198,1,0.471405,0.333333,0.333333,0
0.651385,1,0.480833,0.34,0.326667,0
0.648947,1,0.490261,0.346667,0.32,0
0.644883,1,0.499689,0.353333,0.313333,0
0.568186,1,0.509117,0.36,0.306667,0
0.485974,1,0.518545,0.366667,0.3,0
0.408809,1,0.527973,0.373333,0.293333,0
0.320646,1,0.537401,0.38,0.286667,0
0.238165,1,0.546829,0.386667,0.28,0
0.167567,1,0.556257,0.393333,0.273333,0
0.108852,1,0.565685,0.4,0.266667,0
0.0620203,1,0.575114,0.406667,0.26,0
0.0270721,1,0.584542,0.413333,0.253333,0
0.0111758,1,0.59397,0.42,0.246667,0
0.00613884,1,0.603398,0.426667,0.24,0
0.00206126,1,0.612826,0.433333,0.233333,0
0,1,0.622254,0.44,0.226667,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.678823,0.48,0.186667,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.857956,0.606667,0.06,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_dispersion/t0_ref_lvl_5.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0471404,0.0333333,0.633333,0
0,1,0.0565685,0.04,0.626667,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.207418,0.146667,0.52,0
0,1,0.216846,0.153333,0.513333,0
0,1,0.226274,0.16,0.506667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.320555,0.226667,0.44,0
0,1,0.329983,0.233333,0.433333,0
0,1,0.339411,0.24,0.426667,0
0,1,0.348839,0.246667,0.42,0
0.00656563,1,0.358267,0.253333,0.413333,0
0.0251304,1,0.367696,0.26,0.406667,0
0.0692681,1,0.377124,0.266667,0.4,0
0.130053,1,0.386552,0.273333,0.393333,0
0.206527,1,0.39598,0.28,0.386667,0
0.301175,1,0.405408,0.286667,0.38,0
0.410242,1,0.414836,0.293333,0.373333,0
0.522786,1,0.424264,0.3,0.366667,0
0.648776,1,0.433692,0.306667,0.36,0
0.780052,1,0.44312,0.313333,0.353333,0
0.861437,1,0.452548,0.32,0.346667,0
0.898187,1,0.461976,0.326667,0.34,0
0.898455,1,0.471405,0.333333,0.333333,0
0.898187,1,0.480833,0.34,0.326667,0
0.861437,1,0.490261,0.346667,0.32,0
0.780052,1,0.499689,0.353333,0.313333,0
0.648776,1,0.509117,0.36,0.306667,0
0.522786,1,0.518545,0.366667,0.3,0
0.410242,1,0.527973,0.373333,0.293333,0
0.301175,1,0.537401,0.38,0.286667,0
0.206527,1,0.546829,0.386667,0.28,0
0.130053,1,0.556257,0.393333,0.273333,0
0.0692681,1,0.565685,0.4,0.266667,0
0.0251304,1,0.575114,0.406667,0.26,0
0.00656563,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.612826,0.433333,0.233333,0
0,1,0.622254,0.44,0.226667,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.678823,0.48,0.186667,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.857956,0.606667,0.06,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_dispersion/t0_ref_lvl_6.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0471404,0.0333333,0.633333,0
0,1,0.0565685,0.04,0.626667,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.169706,0.12,0.546667,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.207418,0.146667,0.52,0
0,1,0.216846,0.153333,0.513333,0
0,1,0.226274,0.16,0.506667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.320555,0.226667,0.44,0
0,1,0.329983,0.233333,0.433333,0
0,1,0.339411,0.24,0.426667,0
0,1,0.348839,0.246667,0.42,0
0.00468724,1,0.358267,0.253333,0.413333,0
0.0250366,1,0.367696,0.26,0.406667,0
0.0645517,1,0.377124,0.266667,0.4,0
0.122181,1,0.386552,0.273333,0.393333,0
0.201062,1,0.39598,0.28,0.386667,0
0.303511,1,0.405408,0.286667,0.38,0
0.425255,1,0.414836,0.293333,0.373333,0
0.552867,1,0.424264,0.3,0.366667,0
0.687992,1,0.433692,0.306667,0.36,0
0.805072,1,0.44312,0.313333,0.353333,0
0.894863,1,0.452548,0.32,0.346667,0
0.962874,1,0.461976,0.326667,0.34,0
0.973582,1,0.471405,0.333333,0.333333,0
0.962874,1,0.480833,0.34,0.326667,0
0.894863,1,0.490261,0.346667,0.32,0
0.805072,1,0.499689,0.353333,0.313333,0
0.687992,1,0.509117,0.36,0.306667,0
0.552867,1,0.518545,0.366667,0.3,0
0.425255,1,0.527973,0.373333,0.293333,0
0.303511,1,0.537401,0.38,0.286667,0
0.201062,1,0.546829,0.386667,0.28,0
0.122181,1,0.556257,0.393333,0.273333,0
0.0645517,1,0.565685,0.4,0.266667,0
0.0250366,1,0.575114,0.406667,0.26,0
0.00468724,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.612826,0.433333,0.233333,0
0,1,0.622254,0.44,0.226667,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.678823,0.48,0.186667,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.773103,0.546667,0.12,0
0,1,0.782531,0.553333,0.113333,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.857956,0.606667,0.06,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_2_ad_smoothic_dispersion/t1_ref_lvl_3.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
0.000161173,1,0.00942809,0.00666667,0.66,1
0.000355637,1,0.0188562,0.0133333,0.653333,1
0.000583393,1,0.0282843,0.02,0.646667,1
0.00084444,1,0.0377123,0.0266667,0.64,1
0.00113878,1,0.0471404,0.0333333,0.633333,1
0.00146641,1,0.0565685,0.04,0.626667,1
0.00182998,1,0.0659966,0.0466667,0.62,1
0.00222861,1,0.0754247,0.0533333,0.613333,1
0.00266153,1,0.0848528,0.06,0.606667,1
0.00312876,1,0.0942809,0.0666667,0.6,1
0.00363029,1,0.103709,0.0733333,0.593333,1
0.00416612,1,0.113137,0.08,0.586667,1
0.00473624,1,0.122565,0.0866667,0.58,1
0.00534067,1,0.131993,0.0933333,0.573333,1
0.0059794,1,0.141421,0.1,0.566667,1
0.00665243,1,0.150849,0.106667,0.56,1
0.00735976,1,0.160278,0.113333,0.553333,1
0.00810139,1,0.169706,0.12,0.546667,1
0.00915548,1,0.179134,0.126667,0.54,1
0.01111,1,0.188562,0.133333,0.533333,1
0.0131493,1,0.19799,0.14,0.526667,1
0.0152736,1,0.207418,0.146667,0.52,1
0.0174827,1,0.216846,0.153333,0.513333,1
0.0197768,1,0.226274,0.16,0.506667,1
0.0221557,1,0.235702,0.166667,0.5,1
0.0238379,1,0.24513,0.173333,0.493333,1
0.0255038,1,0.254558,0.18,0.486667,1
0.0271536,1,0.263987,0.186667,0.48,1
0.0287871,1,0.273415,0.193333,0.473333,1
0.0304044,1,0.282843,0.2,0.466667,1
0.0320056,1,0.292271,0.206667,0.46,1
0.0335906,1,0.301699,0.213333,0.453333,1
0.0351593,1,0.311127,0.22,0.446667,1
0.0367119,1,0.320555,0.226667,0.44,1
0.0382482,1,0.329983,0.233333,0.433333,1
0.0397684,1,0.339411,0.24,0.426667,1
0.0412724,1,0.348839,0.246667,0.42,1
0.0427994,1,0.358267,0.253333,0.413333,1
0.0443684,1,0.367696,0.26,0.406667,1
0.0459462,1,0.377124,0.266667,0.4,1
0.0475328,1,0.386552,0.273333,0.393333,1
0.0491283,1,0.39598,0.28,0.386667,1
0.0507326,1,0.405408,0.286667,0.38,1
0.05205,1,0.414836,0.293333,0.373333,1
0.0524252,1,0.424264,0.3,0.366667,1
0.0527075,1,0.433692,0.306667,0.36,1
0.0528969,1,0.44312,0.313333,0.353333,1
0.0529933,1,0.452548,0.32,0.346667,1
0.0529969,1,0.461976,0.326667,0.34,1
0.0529075,1,0.471405,0.333333,0.333333,1
0.0527252,1,0.480833,0.34,0.326667,1
0.05245,1,0.490261,0.346667,0.32,1
0.0520819,1,0.499689,0.353333,0.313333,1
0.0516209,1,0.509117,0.36,0.306667,1
0.0510669,1,0.518545,0.366667,0.3,1
0.05042,1,0.527973,0.373333,0.293333,1
0.0485002,1,0.537401,0.38,0.286667,1
0.0462288,1,0.546829,0.386667,0.28,1
0.0440184,1,0.556257,0.393333,0.273333,1
0.041869,1,0.565685,0.4,0.266667,1
0.0397806,1,0.575114,0.406667,0.26,1
0.0377532,1,0.584542,0.413333,0.253333,1
0.0359544,1,0.59397,0.42,0.246667,1
0.0343519,1,0.603398,0.426667,0.24,1
0.0327675,1,0.612826,0.433333,0.233333,1
0.031201,1,0.622254,0.44,0.226667,1
0.0296524,1,0.631682,0.446667,0.22,1
0.0281219,1,0.64111,0.453333,0.213333,1
0.0266094,1,0.650538,0.46,0.206667,1
0.0251148,1,0.659966,0.466667,0.2,1
0.0236382,1,0.669394,0.473333,0.193333,1
0.0221796,1,0.678823,0.48,0.186667,1
0.020739,1,0.688251,0.486667,0.18,1
0.0193164,1,0.697679,0.493333,0.173333,1
0.0179118,1,0.707107,0.5,0.166667,1
0.0161335,1,0.716535,0.506667,0.16,1
0.0144205,1,0.725963,0.513333,0.153333,1
0.012773,1,0.735391,0.52,0.146667,1
0.0111908,1,0.744819,0.526667,0.14,1
0.00967406,1,0.754247,0.533333,0.133333,1
0.00822269,1,0.763675,0.54,0.126667,1
0.00734895,1,0.773103,0.546667,0.12,1
0.00668087,1,0.782531,0.553333,0.113333,1
0.00604335,1,0.79196,0.56,0.106667,1
0.0054364,1,0.801388,0.566667,0.1,1
0.00486002,1,0.810816,0.573333,0.0933333,1
0.0043142,1,0.820244,0.58,0.0866667,1
0.00379895,1,0.829672,0.586667,0.08,1
0.00331426,1,0.8391,0.593333,0.0733333,1
0.00286014,1,0.848528,0.6,0.0666667,1
0.00243658,1,0.857956,0.606667,0.06,1
0.00204359,1,0.867384,0.613333,0.0533333,1
0.00168117,1,0.876812,0.62,0.0466667,1
0.00135503,1,0.886241,0.626667,0.04,1
0.00107186,1,0.895669,0.633333,0.0333333,1
0.000811623,1,0.905097,0.64,0.0266667,1
0.000574319,1,0.914525,0.646667,0.02,1
0.000359947,1,0.923953,0.653333,0.0133333,1
0.000168507,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_dispersion/t1_ref_lvl_4.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-0.000119429,1,0.00942809,0.00666667,0.66,1
-0.000294284,1,0.0188562,0.0133333,0.653333,1
-0.000524565,1,0.0282843,0.02,0.646667,1
-0.000810272,1,0.0377123,0.0266667,0.64,1
-0.00115141,1,0.0471404,0.0333333,0.633333,1
-0.00154796,1,0.0565685,0.04,0.626667,1
-0.00201123,1,0.0659966,0.0466667,0.62,1
-0.00253743,1,0.0754247,0.0533333,0.613333,1
-0.00312335,1,0.0848528,0.06,0.606667,1
-0.00365872,1,0.0942809,0.0666667,0.6,1
-0.00404738,1,0.103709,0.0733333,0.593333,1
-0.00432315,1,0.113137,0.08,0.586667,1
-0.00448602,1,0.122565,0.0866667,0.58,1
-0.004536,1,0.131993,0.0933333,0.573333,1
-0.00447309,1,0.141421,0.1,0.566667,1
-0.00420243,1,0.150849,0.106667,0.56,1
-0.00362347,1,0.160278,0.113333,0.553333,1
-0.00287733,1,0.169706,0.12,0.546667,1
-0.00139147,1,0.179134,0.126667,0.54,1
0.00216067,1,0.188562,0.133333,0.533333,1
0.00617034,1,0.19799,0.14,0.526667,1
0.0106375,1,0.207418,0.146667,0.52,1
0.0155623,1,0.216846,0.153333,0.513333,1
0.0209446,1,0.226274,0.16,0.506667,1
0.0267844,1,0.235702,0.166667,0.5,1
0.032221,1,0.24513,0.173333,0.493333,1
0.0379701,1,0.254558,0.18,0.486667,1
0.0440318,1,0.263987,0.186667,0.48,1
0.0523137,1,0.273415,0.193333,0.473333,1
0.0614463,1,0.282843,0.2,0.466667,1
0.0711747,1,0.292271,0.206667,0.46,1
0.0814989,1,0.301699,0.213333,0.453333,1
0.0924189,1,0.311127,0.22,0.446667,1
0.103935,1,0.320555,0.226667,0.44,1
0.113771,1,0.329983,0.233333,0.433333,1
0.122529,1,0.339411,0.24,0.426667,1
0.131503,1,0.348839,0.246667,0.42,1
0.138463,1,0.358267,0.253333,0.413333,1
0.143796,1,0.367696,0.26,0.406667,1
0.149857,1,0.377124,0.266667,0.4,1
0.156649,1,0.386552,0.273333,0.393333,1
0.16417,1,0.39598,0.28,0.386667,1
0.172421,1,0.405408,0.286667,0.38,1
0.179868,1,0.414836,0.293333,0.373333,1
0.183137,1,0.424264,0.3,0.366667,1
0.186647,1,0.433692,0.306667,0.36,1
0.189322,1,0.44312,0.313333,0.353333,1
0.185132,1,0.452548,0.32,0.346667,1
0.181922,1,0.461976,0.326667,0.34,1
0.17969,1,0.471405,0.333333,0.333333,1
0.178438,1,0.480833,0.34,0.326667,1
0.178165,1,0.490261,0.346667,0.32,1
0.178871,1,0.499689,0.353333,0.313333,1
0.17453,1,0.509117,0.36,0.306667,1
0.169733,1,0.518545,0.366667,0.3,1
0.165302,1,0.527973,0.373333,0.293333,1
0.157214,1,0.537401,0.38,0.286667,1
0.148444,1,0.546829,0.386667,0.28,1
0.140373,1,0.556257,0.393333,0.273333,1
0.133002,1,0.565685,0.4,0.266667,1
0.126331,1,0.575114,0.406667,0.26,1
0.12036,1,0.584542,0.413333,0.253333,1
0.113476,1,0.59397,0.42,0.246667,1
0.105399,1,0.603398,0.426667,0.24,1
0.0976499,1,0.612826,0.433333,0.233333,1
0.0893127,1,0.622254,0.44,0.226667,1
0.0799142,1,0.631682,0.446667,0.22,1
0.0710414,1,0.64111,0.453333,0.213333,1
0.0626943,1,0.650538,0.46,0.206667,1
0.0548728,1,0.659966,0.466667,0.2,1
0.0475771,1,0.669394,0.473333,0.193333,1
0.0409518,1,0.678823,0.48,0.186667,1
0.0357387,1,0.688251,0.486667,0.18,1
0.0308257,1,0.697679,0.493333,0.173333,1
0.026213,1,0.707107,0.5,0.166667,1
0.0215208,1,0.716535,0.506667,0.16,1
0.0171805,1,0.725963,0.513333,0.153333,1
0.0131922,1,0.735391,0.52,0.146667,1
0.00955571,1,0.744819,0.526667,0.14,1
0.00627115,1,0.754247,0.533333,0.133333,1
0.0033385,1,0.763675,0.54,0.126667,1
0.00176644,1,0.773103,0.546667,0.12,1
0.000704517,1,0.782531,0.553333,0.113333,1
-0.000208931,1,0.79196,0.56,0.106667,1
-0.000871097,1,0.801388,0.566667,0.1,1
-0.00135972,1,0.810816,0.573333,0.0933333,1
-0.00174493,1,0.820244,0.58,0.0866667,1
-0.00202673,1,0.829672,0.586667,0.08,1
-0.00220512,1,0.8391,0.593333,0.0733333,1
-0.00228011,1,0.848528,0.6,0.0666667,1
-0.00213425,1,0.857956,0.606667,0.06,1
-0.00178042,1,0.867384,0.613333,0.0533333,1
-0.00145577,1,0.876812,0.62,0.0466667,1
-0.00116177,1,0.886241,0.626667,0.04,1
-0.000900147,1,0.895669,0.633333,0.0333333,1
-0.000665725,1,0.905097,0.64,0.0266667,1
-0.000458499,1,0.914525,0.646667,0.02,1
-0.00027847,1,0.923953,0.653333,0.0133333,1
-0.000125637,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_dispersion/t1_ref_lvl_5.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-1.76537E-05,1,0.00942809,0.00666667,0.66,1
-4.20087E-05,1,0.0188562,0.0133333,0.653333,1
-0.000073208,1,0.0282843,0.02,0.646667,1
-0.000111204,1,0.0377123,0.0266667,0.64,1
-0.000144717,1,0.0471404,0.0333333,0.633333,1
-0.000146811,1,0.0565685,0.04,0.626667,1
-0.000121194,1,0.0659966,0.0466667,0.62,1
-6.94082E-05,1,0.0754247,0.0533333,0.613333,1
4.97122E-06,1,0.0848528,0.06,0.606667,1
0.000151614,1,0.0942809,0.0666667,0.6,1
0.000348168,1,0.103709,0.0733333,0.593333,1
0.000551533,1,0.113137,0.08,0.586667,1
0.000752962,1,0.122565,0.0866667,0.58,1
0.000952455,1,0.131993,0.0933333,0.573333,1
0.000915993,1,0.141421,0.1,0.566667,1
0.000748643,1,0.150849,0.106667,0.56,1
0.000425239,1,0.160278,0.113333,0.553333,1
-8.58914E-06,1,0.169706,0.12,0.546667,1
-0.00075849,1,0.179134,0.126667,0.54,1
-0.00226256,1,0.188562,0.133333,0.533333,1
-0.00381982,1,0.19799,0.14,0.526667,1
-0.00536152,1,0.207418,0.146667,0.52,1
-0.00691032,1,0.216846,0.153333,0.513333,1
-0.00828145,1,0.226274,0.16,0.506667,1
-0.00918562,1,0.235702,0.166667,0.5,1
-0.00881367,1,0.24513,0.173333,0.493333,1
-0.00767094,1,0.254558,0.18,0.486667,1
-0.00575745,1,0.263987,0.186667,0.48,1
0.000474582,1,0.273415,0.193333,0.473333,1
0.00905028,1,0.282843,0.2,0.466667,1
0.0198666,1,0.292271,0.206667,0.46,1
0.0326278,1,0.301699,0.213333,0.453333,1
0.0482324,1,0.311127,0.22,0.446667,1
0.0702582,1,0.320555,0.226667,0.44,1
0.0937627,1,0.329983,0.233333,0.433333,1
0.119155,1,0.339411,0.24,0.426667,1
0.147266,1,0.348839,0.246667,0.42,1
0.177108,1,0.358267,0.253333,0.413333,1
0.209282,1,0.367696,0.26,0.406667,1
0.237478,1,0.377124,0.266667,0.4,1
0.26821,1,0.386552,0.273333,0.393333,1
0.301964,1,0.39598,0.28,0.386667,1
0.328007,1,0.405408,0.286667,0.38,1
0.351893,1,0.414836,0.293333,0.373333,1
0.368669,1,0.424264,0.3,0.366667,1
0.388765,1,0.433692,0.306667,0.36,1
0.409657,1,0.44312,0.313333,0.353333,1
0.416779,1,0.452548,0.32,0.346667,1
0.417686,1,0.461976,0.326667,0.34,1
0.414066,1,0.471405,0.333333,0.333333,1
0.413947,1,0.480833,0.34,0.326667,1
0.409203,1,0.490261,0.346667,0.32,1
0.397987,1,0.499689,0.353333,0.313333,1
0.375025,1,0.509117,0.36,0.306667,1
0.35313,1,0.518545,0.366667,0.3,1
0.334521,1,0.527973,0.373333,0.293333,1
0.309723,1,0.537401,0.38,0.286667,1
0.283255,1,0.546829,0.386667,0.28,1
0.25112,1,0.556257,0.393333,0.273333,1
0.221912,1,0.565685,0.4,0.266667,1
0.195238,1,0.575114,0.406667,0.26,1
0.165658,1,0.584542,0.413333,0.253333,1
0.138252,1,0.59397,0.42,0.246667,1
0.112622,1,0.603398,0.426667,0.24,1
0.0895321,1,0.612826,0.433333,0.233333,1
0.0684105,1,0.622254,0.44,0.226667,1
0.0488565,1,0.631682,0.446667,0.22,1
0.0343131,1,0.64111,0.453333,0.213333,1
0.0222091,1,0.650538,0.46,0.206667,1
0.0119013,1,0.659966,0.466667,0.2,1
0.00377207,1,0.669394,0.473333,0.193333,1
-0.00230008,1,0.678823,0.48,0.186667,1
-0.00495699,1,0.688251,0.486667,0.18,1
-0.00683518,1,0.697679,0.493333,0.173333,1
-0.00793462,1,0.707107,0.5,0.166667,1
-0.00771566,1,0.716535,0.506667,0.16,1
-0.00695651,1,0.725963,0.513333,0.153333,1
-0.00588488,1,0.735391,0.52,0.146667,1
-0.00473181,1,0.744819,0.526667,0.14,1
-0.00345401,1,0.754247,0.533333,0.133333,1
-0.00210061,1,0.763675,0.54,0.126667,1
-0.00125909,1,0.773103,0.546667,0.12,1
-0.000645753,1,0.782531,0.553333,0.113333,1
-0.000115461,1,0.79196,0.56,0.106667,1
0.000296835,1,0.801388,0.566667,0.1,1
0.000586676,1,0.810816,0.573333,0.0933333,1
0.000568751,1,0.820244,0.58,0.0866667,1
0.000527045,1,0.829672,0.586667,0.08,1
0.000461557,1,0.8391,0.593333,0.0733333,1
0.000359807,1,0.848528,0.6,0.0666667,1
0.000256516,1,0.857956,0.606667,0.06,1
0.000167967,1,0.867384,0.613333,0.0533333,1
9.18177E-05,1,0.876812,0.62,0.0466667,1
3.01653E-05,1,0.886241,0.626667,0.04,1
-1.30018E-05,1,0.895669,0.633333,0.0333333,1
-2.20258E-05,1,0.905097,0.64,0.0266667,1
-1.81909E-05,1,0.914525,0.646667,0.02,1
-1.32417E-05,1,0.923953,0.653333,0.0133333,1
-6.58725E-06,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_dispersion/t1_ref_lvl_6.csv <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
5.55733E-08,1,0.00942809,0.00666667,0.66,1
0.000000154,1,0.0188562,0.0133333,0.653333,1
2.27335E-07,1,0.0282843,0.02,0.646667,1
1.94379E-07,1,0.0377123,0.0266667,0.64,1
-8.36678E-08,1,0.0471404,0.0333333,0.633333,1
-0.000000606,1,0.0565685,0.04,0.626667,1
-1.14822E-06,1,0.0659966,0.0466667,0.62,1
-1.11319E-06,1,0.0754247,0.0533333,0.613333,1
-4.58085E-07,1,0.0848528,0.06,0.606667,1
1.81837E-06,1,0.0942809,0.0666667,0.6,1
0.000005074,1,0.103709,0.0733333,0.593333,1
0.000007469,1,0.113137,0.08,0.586667,1
6.35714E-06,1,0.122565,0.0866667,0.58,1
1.03141E-06,1,0.131993,0.0933333,0.573333,1
-0.000016432,1,0.141421,0.1,0.566667,1
-0.000037619,1,0.150849,0.106667,0.56,1
-5.29425E-05,1,0.160278,0.113333,0.553333,1
-5.42994E-05,1,0.169706,0.12,0.546667,1
-0.000015024,1,0.179134,0.126667,0.54,1
9.73259E-05,1,0.188562,0.133333,0.533333,1
0.00024254,1,0.19799,0.14,0.526667,1
0.000443394,1,0.207418,0.146667,0.52,1
0.000609322,1,0.216846,0.153333,0.513333,1
0.000549379,1,0.226274,0.16,0.506667,1
0.000204065,1,0.235702,0.166667,0.5,1
-0.000665347,1,0.24513,0.173333,0.493333,1
-0.00243172,1,0.254558,0.18,0.486667,1
-0.00465664,1,0.263987,0.186667,0.48,1
-0.00792207,1,0.273415,0.193333,0.473333,1
-0.0114325,1,0.282843,0.2,0.466667,1
-0.0144405,1,0.292271,0.206667,0.46,1
-0.0167988,1,0.301699,0.213333,0.453333,1
-0.0161747,1,0.311127,0.22,0.446667,1
-0.0114538,1,0.320555,0.226667,0.44,1
-0.00226389,1,0.329983,0.233333,0.433333,1
0.0156775,1,0.339411,0.24,0.426667,1
0.0403032,1,0.348839,0.246667,0.42,1
0.0750504,1,0.358267,0.253333,0.413333,1
0.11955,1,0.367696,0.26,0.406667,1
0.17216,1,0.377124,0.266667,0.4,1
0.23432,1,0.386552,0.273333,0.393333,1
0.302464,1,0.39598,0.28,0.386667,1
0.372318,1,0.405408,0.286667,0.38,1
0.446985,1,0.414836,0.293333,0.373333,1
0.513244,1,0.424264,0.3,0.366667,1
0.579598,1,0.433692,0.306667,0.36,1
0.631914,1,0.44312,0.313333,0.353333,1
0.668859,1,0.452548,0.32,0.346667,1
0.697954,1,0.461976,0.326667,0.34,1
0.700351,1,0.471405,0.333333,0.333333,1
0.697296,1,0.480833,0.34,0.326667,1
0.667772,1,0.490261,0.346667,0.32,1
0.630209,1,0.499689,0.353333,0.313333,1
0.577631,1,0.509117,0.36,0.306667,1
0.51101,1,0.518545,0.366667,0.3,1
0.44451,1,0.527973,0.373333,0.293333,1
0.369817,1,0.537401,0.38,0.286667,1
0.299786,1,0.546829,0.386667,0.28,1
0.231612,1,0.556257,0.393333,0.273333,1
0.16938,1,0.565685,0.4,0.266667,1
0.116619,1,0.575114,0.406667,0.26,1
0.0721801,1,0.584542,0.413333,0.253333,1
0.0373327,1,0.59397,0.42,0.246667,1
0.0128019,1,0.603398,0.426667,0.24,1
-0.00504271,1,0.612826,0.433333,0.233333,1
-0.0141016,1,0.622254,0.44,0.226667,1
-0.0185346,1,0.631682,0.446667,0.22,1
-0.0189417,1,0.64111,0.453333,0.213333,1
-0.0162089,1,0.650538,0.46,0.206667,1
-0.0128602,1,0.659966,0.466667,0.2,1
-0.00899637,1,0.669394,0.473333,0.193333,1
-0.00539265,1,0.678823,0.48,0.186667,1
-0.00285526,1,0.688251,0.486667,0.18,1
-0.000838839,1,0.697679,0.493333,0.173333,1
0.000246261,1,0.707107,0.5,0.166667,1
0.000712269,1,0.716535,0.506667,0.16,1
0.000846877,1,0.725963,0.513333,0.153333,1
0.0006922,1,0.735391,0.52,0.146667,1
0.000463528,1,0.744819,0.526667,0.14,1
0.000268941,1,0.754247,0.533333,0.133333,1
9.27723E-05,1,0.763675,0.54,0.126667,1
1.16844E-06,1,0.773103,0.546667,0.12,1
-3.88258E-05,1,0.782531,0.553333,0.113333,1
-4.98439E-05,1,0.79196,0.56,0.106667,1
-3.66407E-05,1,0.801388,0.566667,0.1,1
-2.01481E-05,1,0.810816,0.573333,0.0933333,1
-0.0000081,1,0.820244,0.58,0.0866667,1
0.000000598,1,0.829672,0.586667,0.08,1
3.75043E-06,1,0.8391,0.593333,0.0733333,1
0.00000355,1,0.848528,0.6,0.0666667,1
0.000002427,1,0.857956,0.606667,0.06,1
1.05625E-06,1,0.867384,0.613333,0.0533333,1
-5.74851E-08,1,0.876812,0.62,0.0466667,1
-3.66596E-07,1,0.886241,0.626667,0.04,1
-3.97693E-07,1,0.895669,0.633333,0.0333333,1
-2.57895E-07,1,0.905097,0.64,0.0266667,1
-9.71632E-08,1,0.914525,0.646667,0.02,1
-6.22677E-09,1,0.923953,0.653333,0.0133333,1
2.0795E-09,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_both_lvl5_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
2.02581e-35,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
9.36446e-33,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
4.59959e-32,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.03927e-31,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
1.49134e-29,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
8.01372e-29,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
2.38003e-26,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
7.92266e-26,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.61884e-25,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.90753e-23,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.33563e-22,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
1.02983e-20,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.74547e-20,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
5.19026e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
3.82276e-18,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
1.58664e-16,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
8.42975e-16,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.93552e-15,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
2.46124e-14,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.42388e-13,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
4.01848e-12,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.36080e-11,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
2.79619e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
3.22910e-10,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
1.04217e-09,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.69131e-08,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
4.42986e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
8.31985e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
6.38234e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
3.27530e-06,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
1.35552e-05,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
2.95106e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
7.06594e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
2.36788e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
8.64961e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
2.19107e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
4.06753e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
8.71480e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.77187e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
4.08499e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
7.40696e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.16829e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.86385e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78798e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
3.97485e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.37139e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
6.89353e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
7.94636e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
8.43127e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
8.43749e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
8.43127e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
7.94636e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
6.89353e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.37139e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
3.97485e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78798e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.86385e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.16829e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
7.40696e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
4.08499e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.77187e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
8.71480e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
4.06753e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
2.19107e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
8.64961e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
2.36788e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
7.06594e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.95106e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.35552e-05,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
3.27530e-06,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
6.38234e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
8.31985e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
4.42986e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.69131e-08,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.04217e-09,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
3.22910e-10,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
2.79619e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.36080e-11,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
4.01848e-12,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.42388e-13,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
2.46124e-14,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.93552e-15,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
8.42975e-16,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
1.58664e-16,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
3.82276e-18,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
5.19026e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.74547e-20,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
1.02983e-20,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.33563e-22,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.90753e-23,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.61884e-25,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
7.92266e-26,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
2.38003e-26,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
8.01372e-29,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
1.49134e-29,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.03927e-31,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
4.59959e-32,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
9.36446e-33,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
2.02581e-35,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_both_lvl5_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-8.29438e-06,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-2.17440e-05,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-4.14121e-05,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-6.69442e-05,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-9.47885e-05,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-1.11873e-04,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-1.11332e-04,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-9.25122e-05,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-5.77190e-05,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
4.22460e-05,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
1.91533e-04,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
3.58074e-04,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
5.30663e-04,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
7.09299e-04,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
7.46342e-04,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
6.92166e-04,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
5.21504e-04,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
2.67989e-04,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-2.42623e-04,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-1.39191e-03,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-2.61184e-03,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-3.84615e-03,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-5.10746e-03,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-6.32821e-03,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-7.26497e-03,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-7.22984e-03,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-6.60599e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-5.39343e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-6.53179e-04,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
5.98357e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
1.44109e-02,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
2.43998e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
3.67481e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
5.46235e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
7.36989e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
9.42977e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
1.17113e-01,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
1.41415e-01,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.67756e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.90803e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
2.15959e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.43629e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.64756e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
2.84156e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
2.97719e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
3.14118e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
3.31224e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
3.36793e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
3.37311e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
3.34144e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
3.33992e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
3.30090e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
3.20911e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
3.02004e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
2.84028e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
2.68835e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.48618e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.27087e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
2.00908e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.77153e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.55498e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
1.31485e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
1.09351e-01,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
8.87497e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
7.02202e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
5.32936e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
3.76444e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
2.61817e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
1.67118e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
8.68550e-03,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
2.40203e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-2.23775e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-4.16709e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-5.49030e-03,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-6.20739e-03,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-5.90825e-03,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-5.23264e-03,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-4.36871e-03,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-3.45118e-03,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-2.45003e-03,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
-1.40630e-03,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
-7.88680e-04,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-3.55448e-04,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
1.41900e-05,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
2.92902e-04,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
4.80471e-04,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
4.46711e-04,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
3.98041e-04,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
3.34460e-04,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
2.48579e-04,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
1.67757e-04,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
1.04748e-04,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
5.15988e-05,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
9.85864e-06,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-1.80523e-05,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-2.16022e-05,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-1.65179e-05,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-1.12227e-05,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-5.37378e-06,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_both_lvl6_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
7.30822e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
1.99007e-35,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.01486e-33,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.04661e-32,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
6.89434e-31,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
4.74117e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
1.07925e-28,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
3.40984e-27,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
5.12145e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.44919e-24,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
9.05318e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
3.16949e-22,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.08760e-21,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
2.68438e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
4.71590e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
4.12604e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
6.42515e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
2.81528e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
4.80729e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
2.77900e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
2.06468e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
2.01046e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
1.07814e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
9.11924e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
3.12763e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
2.51436e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
1.13422e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
5.03397e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
2.71133e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
9.42134e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
4.30933e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.21359e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
4.66283e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.45181e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
4.00139e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.19863e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.79364e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
7.04546e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.46111e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
3.07563e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
6.01965e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.05950e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.80668e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.80059e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.08236e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.61036e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.10962e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.39996e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.41329e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.57750e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.41329e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.39996e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.10962e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.61036e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.08236e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.80059e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.80668e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.05950e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
6.01965e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
3.07563e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.46111e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
7.04546e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.79364e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.19863e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
4.00139e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.45181e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
4.66283e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.21359e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
4.30933e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
9.42134e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
2.71133e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
5.03397e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.13422e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
2.51436e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
3.12763e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
9.11924e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
1.07814e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
2.01046e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
2.06468e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
2.77900e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
4.80729e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
2.81528e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
6.42515e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
4.12604e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
4.71590e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
2.68438e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.08760e-21,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
3.16949e-22,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
9.05318e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.44919e-24,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
5.12145e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
3.40984e-27,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
1.07925e-28,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
4.74117e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
6.89434e-31,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.04661e-32,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.01486e-33,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.99007e-35,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
7.30822e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_both_lvl6_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
1.46412e-09,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
5.49816e-09,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
1.26699e-08,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
1.71275e-08,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
4.30581e-09,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-3.41847e-08,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-8.42084e-08,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-1.11734e-07,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-8.67866e-08,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
1.35386e-07,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
5.13055e-07,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
8.77885e-07,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
9.05073e-07,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
3.32817e-07,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-2.51872e-06,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-6.25042e-06,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-9.47059e-06,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-1.01671e-05,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-6.72679e-07,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
3.01988e-05,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
6.99615e-05,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
1.37309e-04,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
1.89933e-04,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
1.50171e-04,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-2.22151e-05,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-4.74861e-04,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-1.47846e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-2.77108e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-4.99871e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-7.51145e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-1.00608e-02,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-1.26016e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.31128e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-1.11265e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-5.71972e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
6.78196e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
2.47460e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
5.18120e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
8.77940e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.31091e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.84216e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.42745e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
3.03716e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.69597e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
4.27905e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
4.87010e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
5.33449e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
5.65811e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
5.91801e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
5.93025e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
5.90275e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
5.63187e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
5.29511e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
4.82521e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.23120e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.64664e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.99296e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.38622e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
1.80750e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.28236e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
8.52164e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
4.97035e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
2.26915e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
4.77759e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-7.73866e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-1.32453e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-1.51928e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-1.46123e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-1.18256e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
-8.98898e-03,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
-6.10429e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-3.52016e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-1.88822e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-6.14319e-04,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
2.92800e-05,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
2.98738e-04,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
3.80346e-04,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
3.12708e-04,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
2.05803e-04,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
1.23449e-04,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
4.72402e-05,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
8.87548e-06,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-8.41402e-06,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-1.44456e-05,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-1.11808e-05,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-6.50398e-06,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-3.06444e-06,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-4.38865e-07,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
6.01233e-07,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
7.20046e-07,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
5.64752e-07,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
2.89859e-07,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
5.19778e-08,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-2.80516e-08,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-5.49219e-08,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-4.17295e-08,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-1.75405e-08,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-2.54479e-09,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-2.99296e-10,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_none_lvl5_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
2.02581e-35,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
9.36446e-33,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
4.59959e-32,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.03927e-31,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
1.49134e-29,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
8.01372e-29,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
2.38003e-26,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
7.92266e-26,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.61884e-25,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.90753e-23,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.33563e-22,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
1.02983e-20,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.74547e-20,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
5.19026e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
3.82276e-18,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
1.58664e-16,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
8.42975e-16,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.93552e-15,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
2.46124e-14,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.42388e-13,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
4.01848e-12,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.36080e-11,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
2.79619e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
3.22910e-10,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
1.04217e-09,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.69131e-08,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
4.42986e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
8.31985e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
6.38234e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
3.27530e-06,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
1.35552e-05,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
2.95106e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
7.06594e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
2.36788e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
8.64961e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
2.19107e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
4.06753e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
8.71480e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.77187e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
4.08499e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
7.40696e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.16829e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.86385e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78798e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
3.97485e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.37139e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
6.89353e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
7.94636e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
8.43127e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
8.43749e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
8.43127e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
7.94636e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
6.89353e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.37139e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
3.97485e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78798e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.86385e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.16829e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
7.40696e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
4.08499e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.77187e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
8.71480e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
4.06753e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
2.19107e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
8.64961e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
2.36788e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
7.06594e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.95106e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.35552e-05,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
3.27530e-06,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
6.38234e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
8.31985e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
4.42986e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.69131e-08,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.04217e-09,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
3.22910e-10,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
2.79619e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.36080e-11,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
4.01848e-12,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.42388e-13,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
2.46124e-14,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.93552e-15,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
8.42975e-16,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
1.58664e-16,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
3.82276e-18,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
5.19026e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.74547e-20,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
1.02983e-20,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.33563e-22,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.90753e-23,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.61884e-25,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
7.92266e-26,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
2.38003e-26,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
8.01372e-29,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
1.49134e-29,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.03927e-31,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
4.59959e-32,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
9.36446e-33,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
2.02581e-35,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_none_lvl5_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
4.66283e-05,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
1.23279e-04,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
1.41611e-04,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
1.31071e-04,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-7.97123e-05,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-7.90560e-04,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-1.56818e-03,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-2.29618e-03,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-2.98307e-03,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-2.50624e-03,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
-1.07453e-03,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
6.77320e-04,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
2.52212e-03,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
4.45987e-03,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
3.83849e-03,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
2.56608e-03,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
8.25697e-04,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-1.20120e-03,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-2.79197e-03,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-2.15171e-03,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-1.29269e-03,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-2.06731e-04,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
1.12683e-03,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
9.91807e-04,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-6.22504e-04,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-1.72298e-03,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-2.67789e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-3.48725e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-4.85718e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-5.56367e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-5.04877e-03,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-3.98216e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-4.97051e-04,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
1.27432e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
2.79614e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
4.54006e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
6.53454e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
9.05837e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.23634e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.57319e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.97036e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.43151e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.82953e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.24328e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
3.60763e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
4.06293e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
4.56654e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
4.86479e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
5.04806e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
5.14530e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
5.31473e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
5.37828e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
5.26770e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
4.89676e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.52863e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
4.20730e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
3.69516e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
3.12008e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
2.51964e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.97693e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.48582e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
9.55585e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
5.14988e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
1.71253e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-1.14380e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-3.19237e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-4.50580e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-5.13455e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-5.41303e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
-5.44070e-02,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
-4.76563e-02,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-3.99319e-02,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-3.46766e-02,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-2.92094e-02,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-2.35302e-02,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-1.55151e-02,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-1.05771e-02,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-7.88844e-03,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-5.12245e-03,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-2.13794e-03,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
9.00319e-04,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
1.89145e-03,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
2.54301e-03,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
3.48349e-03,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
4.58475e-03,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
5.42038e-03,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
3.45653e-03,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
1.69014e-03,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
1.21203e-04,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-1.12765e-03,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-1.37099e-03,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
-4.72500e-04,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
2.96138e-04,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
9.03558e-04,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
1.22338e-03,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
9.53168e-04,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
5.67038e-04,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
2.79466e-04,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
7.75910e-05,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_none_lvl6_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
7.30822e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
1.99007e-35,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.01486e-33,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.04661e-32,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
6.89434e-31,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
4.74117e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
1.07925e-28,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
3.40984e-27,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
5.12145e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.44919e-24,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
9.05318e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
3.16949e-22,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.08760e-21,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
2.68438e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
4.71590e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
4.12604e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
6.42515e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
2.81528e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
4.80729e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
2.77900e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
2.06468e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
2.01046e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
1.07814e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
9.11924e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
3.12763e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
2.51436e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
1.13422e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
5.03397e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
2.71133e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
9.42134e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
4.30933e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.21359e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
4.66283e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.45181e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
4.00139e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.19863e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.79364e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
7.04546e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.46111e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
3.07563e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
6.01965e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.05950e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.80668e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.80059e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.08236e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.61036e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.10962e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.39996e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.41329e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.57750e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.41329e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.39996e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.10962e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.61036e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.08236e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.80059e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.80668e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.05950e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
6.01965e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
3.07563e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.46111e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
7.04546e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.79364e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.19863e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
4.00139e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.45181e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
4.66283e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.21359e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
4.30933e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
9.42134e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
2.71133e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
5.03397e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.13422e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
2.51436e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
3.12763e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
9.11924e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
1.07814e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
2.01046e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
2.06468e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
2.77900e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
4.80729e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
2.81528e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
6.42515e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
4.12604e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
4.71590e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
2.68438e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.08760e-21,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
3.16949e-22,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
9.05318e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.44919e-24,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
5.12145e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
3.40984e-27,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
1.07925e-28,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
4.74117e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
6.89434e-31,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.04661e-32,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.01486e-33,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.99007e-35,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
7.30822e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_none_lvl6_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-5.61404e-07,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-8.65461e-07,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
4.01022e-07,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
2.14054e-06,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
1.94208e-06,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-6.70291e-07,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-3.40733e-06,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-3.59644e-06,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-1.87659e-06,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
2.19191e-06,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
6.13613e-06,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
5.49108e-06,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-8.66537e-07,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
-8.78947e-06,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-1.17945e-05,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-9.96815e-06,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-2.37916e-06,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
1.30283e-06,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-1.34944e-05,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-6.50346e-05,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-1.17649e-04,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-1.83894e-04,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-2.11844e-04,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-1.56872e-04,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-2.61439e-05,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
1.26343e-04,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
3.08738e-04,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
3.86285e-04,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
2.71586e-04,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
3.40109e-06,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-5.44050e-04,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-1.31245e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.88432e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-2.31633e-03,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-1.70281e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
1.30886e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
6.98624e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
1.92135e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
3.79876e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
6.71940e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.09961e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
1.64174e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.33421e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.15539e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
4.03340e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.01307e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
5.90868e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
6.67748e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
7.34467e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
7.59670e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
7.72562e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
7.34793e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
6.75411e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.87592e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.71343e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.57615e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.42111e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
1.38792e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
5.99545e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.21650e-03,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
-3.44998e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
-4.29762e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
-4.30913e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
-3.01291e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-1.49273e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-1.74820e-03,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
9.12812e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
1.57718e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
1.64914e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
1.59776e-02,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
1.26848e-02,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
8.97057e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
6.11787e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
3.24117e-03,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
1.65525e-03,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
5.21313e-04,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-2.71597e-05,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-2.29693e-04,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-2.42880e-04,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-2.15643e-04,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
-1.38544e-04,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
-9.04083e-05,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-4.92602e-05,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-2.56784e-05,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-1.63827e-05,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-1.19030e-05,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-1.05668e-05,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-1.13409e-05,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
-8.89928e-06,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-4.62636e-06,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-1.12894e-06,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
2.84620e-06,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
7.09271e-06,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
6.30609e-06,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
5.89959e-06,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
3.56410e-06,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
8.46405e-07,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-3.06056e-07,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
3.46537e-08,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_space_lvl5_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
2.02581e-35,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
9.36446e-33,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
4.59959e-32,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.03927e-31,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
1.49134e-29,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
8.01372e-29,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
2.38003e-26,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
7.92266e-26,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.61884e-25,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.90753e-23,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.33563e-22,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
1.02983e-20,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.74547e-20,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
5.19026e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
3.82276e-18,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
1.58664e-16,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
8.42975e-16,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.93552e-15,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
2.46124e-14,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.42388e-13,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
4.01848e-12,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.36080e-11,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
2.79619e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
3.22910e-10,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
1.04217e-09,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.69131e-08,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
4.42986e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
8.31985e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
6.38234e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
3.27530e-06,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
1.35552e-05,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
2.95106e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
7.06594e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
2.36788e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
8.64961e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
2.19107e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
4.06753e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
8.71480e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.77187e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
4.08499e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
7.40696e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.16829e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.86385e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78798e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
3.97485e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.37139e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
6.89353e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
7.94636e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
8.43127e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
8.43749e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
8.43127e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
7.94636e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
6.89353e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.37139e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
3.97485e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78798e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.86385e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.16829e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
7.40696e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
4.08499e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.77187e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
8.71480e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
4.06753e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
2.19107e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
8.64961e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
2.36788e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
7.06594e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.95106e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.35552e-05,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
3.27530e-06,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
6.38234e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
8.31985e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
4.42986e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.69131e-08,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.04217e-09,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
3.22910e-10,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
2.79619e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.36080e-11,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
4.01848e-12,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.42388e-13,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
2.46124e-14,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.93552e-15,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
8.42975e-16,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
1.58664e-16,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
3.82276e-18,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
5.19026e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.74547e-20,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
1.02983e-20,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.33563e-22,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.90753e-23,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.61884e-25,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
7.92266e-26,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
2.38003e-26,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
8.01372e-29,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
1.49134e-29,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.03927e-31,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
4.59959e-32,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
9.36446e-33,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
2.02581e-35,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_space_lvl5_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-2.32649e-06,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-5.90366e-06,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-1.11300e-05,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-1.78726e-05,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-2.66730e-05,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-3.60289e-05,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-4.00815e-05,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-3.81217e-05,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-3.08913e-05,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-2.33628e-06,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
4.38756e-05,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
1.01850e-04,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
1.63459e-04,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
2.28702e-04,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
2.31913e-04,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
1.93869e-04,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
9.41709e-05,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-5.38908e-05,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-3.34555e-04,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-9.52675e-04,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-1.68576e-03,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-2.51306e-03,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-3.42779e-03,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-4.47465e-03,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-5.56351e-03,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-6.22821e-03,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-6.67948e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-6.91731e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-5.31603e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-2.50005e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
1.93685e-03,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
7.49804e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
1.48519e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
2.67423e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
4.09087e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
5.75361e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
7.65238e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
9.85149e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.24178e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.49977e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.78813e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.10895e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.40498e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
2.69943e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
2.94800e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
3.22994e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
3.52431e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
3.70812e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
3.82271e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
3.88385e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
3.97263e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
3.99854e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
3.93783e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
3.72904e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
3.51890e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.33251e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
3.04447e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.72152e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
2.33684e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.98112e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.64963e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
1.27908e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
9.46445e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
6.51252e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
3.89238e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
1.63845e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-2.45127e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-1.44587e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-2.32884e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
-2.98901e-02,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
-3.20521e-02,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-3.16473e-02,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-2.90516e-02,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-2.60075e-02,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-2.25149e-02,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-1.71665e-02,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-1.27091e-02,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-9.30349e-03,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-6.26574e-03,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-3.56862e-03,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
-1.28593e-03,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
-1.61848e-04,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
4.87763e-04,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
9.10284e-04,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
1.02178e-03,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
9.24641e-04,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
7.24235e-04,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
5.15640e-04,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
2.98855e-04,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
8.46672e-05,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-5.95757e-05,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
-1.07391e-04,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
-1.34099e-04,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-1.35649e-04,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-1.11388e-04,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-8.01870e-05,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-5.27382e-05,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-3.02241e-05,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-1.27685e-05,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_space_lvl6_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
7.30822e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
1.99007e-35,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.01486e-33,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.04661e-32,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
6.89434e-31,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
4.74117e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
1.07925e-28,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
3.40984e-27,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
5.12145e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.44919e-24,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
9.05318e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
3.16949e-22,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.08760e-21,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
2.68438e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
4.71590e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
4.12604e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
6.42515e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
2.81528e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
4.80729e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
2.77900e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
2.06468e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
2.01046e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
1.07814e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
9.11924e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
3.12763e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
2.51436e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
1.13422e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
5.03397e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
2.71133e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
9.42134e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
4.30933e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.21359e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
4.66283e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.45181e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
4.00139e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.19863e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.79364e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
7.04546e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.46111e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
3.07563e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
6.01965e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.05950e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.80668e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.80059e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.08236e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.61036e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.10962e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.39996e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.41329e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.57750e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.41329e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.39996e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.10962e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.61036e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.08236e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.80059e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.80668e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.05950e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
6.01965e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
3.07563e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.46111e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
7.04546e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.79364e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.19863e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
4.00139e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.45181e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
4.66283e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.21359e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
4.30933e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
9.42134e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
2.71133e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
5.03397e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.13422e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
2.51436e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
3.12763e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
9.11924e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
1.07814e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
2.01046e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
2.06468e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
2.77900e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
4.80729e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
2.81528e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
6.42515e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
4.12604e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
4.71590e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
2.68438e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.08760e-21,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
3.16949e-22,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
9.05318e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.44919e-24,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
5.12145e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
3.40984e-27,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
1.07925e-28,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
4.74117e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
6.89434e-31,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.04661e-32,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.01486e-33,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.99007e-35,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
7.30822e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_space_lvl6_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-1.00465e-08,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-9.45428e-09,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-5.27371e-08,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-1.27848e-07,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-2.14905e-07,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-3.61556e-07,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-5.54126e-07,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-7.83993e-07,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-1.21568e-06,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-1.69519e-06,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
-2.56012e-06,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
-3.98027e-06,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-6.10047e-06,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
-9.73853e-06,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-1.46891e-05,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-2.21758e-05,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-3.06987e-05,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-4.23861e-05,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-4.98093e-05,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-5.44054e-05,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-5.15205e-05,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-3.15199e-05,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-6.07109e-06,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
2.24711e-05,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
3.30987e-05,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-2.21301e-05,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-2.18741e-04,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-5.56483e-04,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-1.25214e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-2.16355e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-3.32331e-03,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-4.63999e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-5.42753e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-5.23226e-03,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-3.36287e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
2.58311e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
1.22246e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
2.93293e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
5.38019e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
8.76288e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.33110e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
1.87556e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.51695e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.24781e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
3.98406e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
4.77369e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
5.46841e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
6.03785e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
6.52158e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
6.68978e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
6.76958e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
6.48658e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
6.06090e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.41905e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.56970e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.71922e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.80114e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
1.95561e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
1.22215e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
6.07674e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.64250e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
-1.01848e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
-2.59999e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
-2.80437e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-2.46425e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-1.68381e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-7.61230e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-7.73504e-07,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
5.18050e-03,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
8.38162e-03,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
8.65095e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
7.67874e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
5.92269e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
3.63307e-03,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
1.93910e-03,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
5.48629e-04,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-3.06769e-04,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-6.30632e-04,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-6.80862e-04,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-5.86677e-04,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
-3.75721e-04,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
-2.30883e-04,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-1.03009e-04,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-2.45636e-05,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
3.28497e-06,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
1.54291e-05,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
1.20706e-05,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
5.86856e-06,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
1.68395e-06,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-4.01619e-07,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-1.07211e-06,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
-6.12447e-07,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
2.05565e-08,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
3.05816e-07,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
3.96053e-07,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
3.07899e-07,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
1.42276e-07,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
3.08384e-08,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
7.25097e-09,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_time_lvl5_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
2.02581e-35,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
9.36446e-33,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
4.59959e-32,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.03927e-31,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
1.49134e-29,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
8.01372e-29,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
2.38003e-26,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
7.92266e-26,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.61884e-25,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.90753e-23,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.33563e-22,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
1.02983e-20,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.74547e-20,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
5.19026e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
3.82276e-18,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
1.58664e-16,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
8.42975e-16,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.93552e-15,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
2.46124e-14,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.42388e-13,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
4.01848e-12,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.36080e-11,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
2.79619e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
3.22910e-10,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
1.04217e-09,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.69131e-08,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
4.42986e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
8.31985e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
6.38234e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
3.27530e-06,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
1.35552e-05,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
2.95106e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
7.06594e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
2.36788e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
8.64961e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
2.19107e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
4.06753e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
8.71480e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.77187e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
4.08499e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
7.40696e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.16829e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.86385e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78798e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
3.97485e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.37139e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
6.89353e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
7.94636e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
8.43127e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
8.43749e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
8.43127e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
7.94636e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
6.89353e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.37139e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
3.97485e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78798e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.86385e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.16829e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
7.40696e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
4.08499e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.77187e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
8.71480e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
4.06753e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
2.19107e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
8.64961e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
2.36788e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
7.06594e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.95106e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.35552e-05,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
3.27530e-06,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
6.38234e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
8.31985e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
4.42986e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.69131e-08,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.04217e-09,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
3.22910e-10,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
2.79619e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.36080e-11,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
4.01848e-12,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.42388e-13,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
2.46124e-14,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.93552e-15,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
8.42975e-16,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
1.58664e-16,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
3.82276e-18,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
5.19026e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.74547e-20,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
1.02983e-20,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.33563e-22,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.90753e-23,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.61884e-25,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
7.92266e-26,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
2.38003e-26,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
8.01372e-29,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
1.49134e-29,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.03927e-31,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
4.59959e-32,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
9.36446e-33,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
2.02581e-35,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_time_lvl5_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
2.44252e-04,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
4.86186e-04,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
6.53632e-04,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
7.70646e-04,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
5.83033e-04,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-1.85803e-04,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-8.59153e-04,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-1.36601e-03,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-1.72066e-03,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-9.79435e-04,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
3.74353e-04,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
1.55752e-03,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
2.54520e-03,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
3.33739e-03,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
1.54189e-03,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-5.19800e-04,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-2.46400e-03,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-4.26327e-03,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-4.99684e-03,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-2.68186e-03,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-1.25228e-05,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
2.77503e-03,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
5.64300e-03,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
5.81522e-03,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
3.34375e-03,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
6.41564e-04,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-2.15543e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-5.04724e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-7.35556e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-7.85241e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-5.97290e-03,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-2.34277e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
5.98851e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
3.02787e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
5.69133e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
8.57419e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
1.17645e-01,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
1.53206e-01,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.94430e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
2.30246e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
2.69869e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
3.14003e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
3.41986e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.66918e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
3.82630e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
4.04760e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
4.29073e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
4.30812e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
4.24741e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
4.13640e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
4.09304e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
4.00476e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
3.83570e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
3.51989e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
3.22951e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
2.99397e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.70633e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.40969e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
2.06674e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.76409e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.49823e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
1.21754e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
9.73977e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
7.62862e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
5.81120e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
4.24792e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
2.87761e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
1.95525e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
1.24920e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
7.04488e-03,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
3.44059e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
1.11032e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-1.33497e-04,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-8.92758e-04,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-1.16745e-03,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-7.68569e-04,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-4.23214e-04,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-3.23103e-04,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-1.85290e-04,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-1.28168e-05,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.64504e-04,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
1.63176e-04,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
1.00197e-04,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
3.43023e-05,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-4.74630e-05,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-1.26793e-04,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-1.01897e-04,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-7.87429e-05,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
-5.73297e-05,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-3.77567e-05,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-2.01881e-05,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
-5.04898e-06,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
7.01780e-06,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
1.60580e-05,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
2.18877e-05,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
1.70653e-05,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
1.00149e-05,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
4.82059e-06,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
1.27686e-06,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_time_lvl6_t0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
7.30822e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
1.99007e-35,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.01486e-33,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
1.04661e-32,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
6.89434e-31,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
4.74117e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
1.07925e-28,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
3.40984e-27,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
5.12145e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
1.44919e-24,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
9.05318e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
3.16949e-22,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.08760e-21,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
2.68438e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
4.71590e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
4.12604e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
6.42515e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
2.81528e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
4.80729e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
2.77900e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
2.06468e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
2.01046e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
1.07814e-11,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
9.11924e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
3.12763e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
2.51436e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
1.13422e-08,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
5.03397e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
2.71133e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
9.42134e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
4.30933e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.21359e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
4.66283e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.45181e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
4.00139e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.19863e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.79364e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
7.04546e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.46111e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
3.07563e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
6.01965e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.05950e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.80668e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.80059e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.08236e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.61036e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.10962e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.39996e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.41329e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.57750e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.41329e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.39996e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.10962e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.61036e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.08236e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.80059e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.80668e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.05950e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
6.01965e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
3.07563e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.46111e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
7.04546e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.79364e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.19863e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
4.00139e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.45181e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
4.66283e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.21359e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
4.30933e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
9.42134e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
2.71133e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
5.03397e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.13422e-08,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
2.51436e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
3.12763e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
9.11924e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
1.07814e-11,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
2.01046e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
2.06468e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
2.77900e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
4.80729e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
2.81528e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
6.42515e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
4.12604e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
4.71590e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
2.68438e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.08760e-21,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
3.16949e-22,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
9.05318e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.44919e-24,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
5.12145e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
3.40984e-27,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
1.07925e-28,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
4.74117e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
6.89434e-31,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.04661e-32,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.01486e-33,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.99007e-35,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
7.30822e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_stab_no_stab_comparison/case2_stab_time_lvl6_t1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
8.22589e-09,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
1.90127e-08,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
3.96589e-09,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-3.07881e-08,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-3.46214e-08,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
2.35031e-08,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
8.21382e-08,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
1.14715e-08,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-9.03952e-08,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-7.59949e-08,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
5.94012e-08,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
1.64829e-07,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
6.52723e-08,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
-1.33250e-07,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-4.66937e-08,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
2.48207e-07,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
8.94788e-07,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
1.56375e-06,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
1.92073e-06,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
3.28278e-06,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
2.53626e-06,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
3.55247e-06,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-6.05594e-06,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-4.55384e-05,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-1.31761e-04,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-3.32894e-04,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-7.68500e-04,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-1.39948e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-2.77610e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-4.55115e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-7.03796e-03,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-1.03601e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.25710e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-1.42748e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-1.29005e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
-5.25770e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
8.01654e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
3.25500e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
6.77832e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.13405e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.73166e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.40363e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
3.12817e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.91944e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
4.61999e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.33196e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
5.87986e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
6.24161e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
6.52229e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
6.48737e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
6.40583e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
6.03259e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
5.58744e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.00135e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.29075e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.61128e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.88499e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.22764e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
1.63270e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.10989e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
7.03360e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
3.87752e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
1.57656e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
1.96200e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-7.02730e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-1.03282e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-1.07468e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-9.85488e-03,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-7.49239e-03,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
-5.43623e-03,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
-3.60615e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-2.03973e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-1.17645e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-5.07178e-04,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-1.85069e-04,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-3.21406e-05,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
3.53281e-05,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
4.21693e-05,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
3.14835e-05,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
2.17514e-05,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.04229e-05,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
4.82330e-06,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
1.79355e-06,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
2.40778e-07,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-6.53480e-08,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-1.46866e-07,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-1.00871e-07,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-4.50695e-08,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
-1.66157e-08,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-4.18710e-09,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
1.23898e-09,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
1.49051e-09,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
1.23012e-09,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
4.89435e-10,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-4.23462e-11,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-1.61996e-10,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-1.34786e-10,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-9.38186e-11,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-4.12853e-11,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/case2_initial_condition_cross_section.txt <==
"x","u"
0,1.3839e-87
0.0050251,7.5551e-86
0.01005,3.9612e-84
0.015075,1.9946e-82
0.020101,9.6463e-81
0.025126,4.4803e-79
0.030151,1.9985e-77
0.035176,8.5617e-76
0.040201,3.5226e-74
0.045226,1.392e-72
0.050251,5.2825e-71
0.055276,1.9253e-69
0.060302,6.7394e-68
0.065327,2.2657e-66
0.070352,7.3151e-65
0.075377,2.2683e-63
0.080402,6.7551e-62
0.085427,1.932e-60
0.090452,5.3071e-59
0.095477,1.4001e-57
0.1005,3.5472e-56
0.10553,8.6316e-55
0.11055,2.0172e-53
0.11558,4.5274e-52
0.1206,9.7589e-51
0.12563,2.0203e-49
0.13065,4.0168e-48
0.13568,7.67e-47
0.1407,1.4066e-45
0.14573,2.4773e-44
0.15075,4.1905e-43
0.15578,6.8076e-42
0.1608,1.0621e-40
0.16583,1.5915e-39
0.17085,2.2904e-38
0.17588,3.1655e-37
0.1809,4.2018e-36
0.18593,5.3566e-35
0.19095,6.5583e-34
0.19598,7.7116e-33
0.20101,8.7087e-32
0.20603,9.4453e-31
0.21106,9.8386e-30
0.21608,9.8424e-29
0.22111,9.4563e-28
0.22613,8.7256e-27
0.23116,7.7326e-26
0.23618,6.5812e-25
0.24121,5.3795e-24
0.24623,4.223e-23
0.25126,3.1839e-22
0.25628,2.3055e-21
0.26131,1.6033e-20
0.26633,1.0708e-19
0.27136,6.8685e-19
0.27638,4.2312e-18
0.28141,2.5034e-17
0.28643,1.4225e-16
0.29146,7.7625e-16
0.29648,4.0684e-15
0.30151,2.0478e-14
0.30653,9.8997e-14
0.31156,4.5962e-13
0.31658,2.0494e-12
0.32161,8.7764e-12
0.32663,3.6096e-11
0.33166,1.4258e-10
0.33668,5.4087e-10
0.34171,1.9706e-09
0.34673,6.8951e-09
0.35176,2.3171e-08
0.35678,7.4783e-08
0.36181,2.318e-07
0.36683,6.9004e-07
0.37186,1.9728e-06
0.37688,5.4171e-06
0.38191,1.4285e-05
0.38693,3.618e-05
0.39196,8.8002e-05
0.39698,0.00020558
0.40201,0.00046123
0.40704,0.00099381
0.41206,0.0020566
0.41709,0.0040873
0.42211,0.0078017
0.42714,0.014302
0.43216,0.025179
0.43719,0.042575
0.44221,0.069138
0.44724,0.10783
0.45226,0.16151
0.45729,0.23234
0.46231,0.32099
0.46734,0.42592
0.47236,0.54276
0.47739,0.66426
0.48241,0.78077
0.48744,0.88139
0.49246,0.95556
0.49749,0.99496
0.50251,0.99496
0.50754,0.95556
0.51256,0.88139
0.51759,0.78077
0.52261,0.66426
0.52764,0.54276
0.53266,0.42592
0.53769,0.32099
0.54271,0.23234
0.54774,0.16151
0.55276,0.10783
0.55779,0.069138
0.56281,0.042575
0.56784,0.025179
0.57286,0.014302
0.57789,0.0078017
0.58291,0.0040873
0.58794,0.0020566
0.59296,0.00099381
0.59799,0.00046123
0.60302,0.00020558
0.60804,8.8002e-05
0.61307,3.618e-05
0.61809,1.4285e-05
0.62312,5.4171e-06
0.62814,1.9728e-06
0.63317,6.9004e-07
0.63819,2.318e-07
0.64322,7.4783e-08
0.64824,2.3171e-08
0.65327,6.8951e-09
0.65829,1.9706e-09
0.66332,5.4087e-10
0.66834,1.4258e-10
0.67337,3.6096e-11
0.67839,8.7764e-12
0.68342,2.0494e-12
0.68844,4.5962e-13
0.69347,9.8997e-14
0.69849,2.0478e-14
0.70352,4.0684e-15
0.70854,7.7625e-16
0.71357,1.4225e-16
0.71859,2.5034e-17
0.72362,4.2312e-18
0.72864,6.8685e-19
0.73367,1.0708e-19
0.73869,1.6033e-20
0.74372,2.3055e-21
0.74874,3.1839e-22
0.75377,4.223e-23
0.75879,5.3795e-24
0.76382,6.5812e-25
0.76884,7.7326e-26
0.77387,8.7256e-27
0.77889,9.4563e-28
0.78392,9.8424e-29
0.78894,9.8386e-30
0.79397,9.4453e-31
0.79899,8.7087e-32
0.80402,7.7116e-33
0.80905,6.5583e-34
0.81407,5.3566e-35
0.8191,4.2018e-36
0.82412,3.1655e-37
0.82915,2.2904e-38
0.83417,1.5915e-39
0.8392,1.0621e-40
0.84422,6.8076e-42
0.84925,4.1905e-43
0.85427,2.4773e-44
0.8593,1.4066e-45
0.86432,7.67e-47
0.86935,4.0168e-48
0.87437,2.0203e-49
0.8794,9.7589e-51
0.88442,4.5274e-52
0.88945,2.0172e-53
0.89447,8.6316e-55
0.8995,3.5472e-56
0.90452,1.4001e-57
0.90955,5.3071e-59
0.91457,1.932e-60
0.9196,6.7551e-62
0.92462,2.2683e-63
0.92965,7.3151e-65
0.93467,2.2657e-66
0.9397,6.7394e-68
0.94472,1.9253e-69
0.94975,5.2825e-71
0.95477,1.392e-72
0.9598,3.5226e-74
0.96482,8.5617e-76
0.96985,1.9985e-77
0.97487,4.4803e-79
0.9799,9.6463e-81
0.98492,1.9946e-82
0.98995,3.9612e-84
0.99497,7.5551e-86
1,1.3839e-87


==> results_data/case_2_ad_smoothic_uniref/k_1e-2_uniref_7/case2_k_1e-2_uniref_7_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
1.49263e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
5.63453e-36,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.71711e-34,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
4.02536e-33,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
8.53870e-32,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
2.00164e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
3.82884e-29,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
9.37457e-28,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.97360e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
3.48875e-25,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.94181e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
7.06627e-23,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
9.81884e-22,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
1.25538e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
1.75350e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
2.13472e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
2.23408e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.96349e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
1.81446e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.52462e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
1.24845e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.00724e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
7.20406e-12,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
4.54980e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
2.52447e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.45637e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
7.49494e-09,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
3.79440e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
1.79436e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
7.66404e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
2.96454e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.05773e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
3.66892e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.16311e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
3.55839e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.00129e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.58878e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
6.18040e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.38169e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
2.90559e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
5.67508e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.03983e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.76538e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78747e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.10622e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.64526e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.22941e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.62665e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.56089e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.89222e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.56089e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.62665e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.22941e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.64526e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.10622e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78747e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.76538e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.03983e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
5.67508e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
2.90559e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.38169e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
6.18040e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.58878e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.00129e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
3.55839e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.16311e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
3.66892e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.05773e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
2.96454e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
7.66404e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
1.79436e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
3.79440e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
7.49494e-09,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.45637e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
2.52447e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
4.54980e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
7.20406e-12,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.00724e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
1.24845e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.52462e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
1.81446e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.96349e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
2.23408e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
2.13472e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
1.75350e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.25538e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
9.81884e-22,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
7.06627e-23,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.94181e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
3.48875e-25,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.97360e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
9.37457e-28,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
3.82884e-29,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
2.00164e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
8.53870e-32,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
4.02536e-33,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.71711e-34,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
5.63453e-36,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
1.49263e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-2_uniref_7/case2_k_1e-2_uniref_7_profile_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
1.62517e-04,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
2.94218e-04,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
4.18967e-04,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
5.51753e-04,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
7.02579e-04,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
8.78471e-04,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
1.08453e-03,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
1.32673e-03,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
1.60872e-03,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
1.93518e-03,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
2.31107e-03,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
2.74305e-03,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
3.23617e-03,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
3.79620e-03,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
4.42976e-03,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
5.14084e-03,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
5.93500e-03,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
6.81766e-03,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
7.79663e-03,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
8.87453e-03,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
1.00563e-02,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
1.13446e-02,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
1.27402e-02,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
1.42445e-02,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
1.58573e-02,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
1.75785e-02,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
1.94027e-02,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
2.13252e-02,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
2.33382e-02,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
2.54332e-02,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
2.76002e-02,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
2.98270e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
3.20959e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
3.43942e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
3.66975e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
3.89917e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
4.12588e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
4.34790e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
4.56268e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
4.76753e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
4.96107e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
5.13975e-02,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
5.30311e-02,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
5.44941e-02,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
5.57703e-02,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.68324e-02,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
5.76691e-02,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
5.82742e-02,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
5.86288e-02,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
5.87465e-02,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
5.86259e-02,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
5.82685e-02,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
5.76608e-02,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.68217e-02,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
5.57573e-02,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
5.44792e-02,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
5.30145e-02,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
5.13795e-02,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
4.95917e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
4.76557e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
4.56069e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
4.34592e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
4.12394e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
3.89730e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
3.66797e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
3.43774e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
3.20804e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
2.98129e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
2.75877e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
2.54220e-02,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
2.33285e-02,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
2.13169e-02,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
1.93956e-02,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
1.75727e-02,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
1.58526e-02,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
1.42409e-02,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
1.27376e-02,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
1.13429e-02,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
1.00556e-02,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
8.87489e-03,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
7.79815e-03,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
6.82043e-03,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
5.93904e-03,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
5.14597e-03,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
4.43541e-03,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
3.80115e-03,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
3.23791e-03,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
2.73735e-03,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
2.29196e-03,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
1.89509e-03,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
1.53927e-03,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
1.22000e-03,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
9.34900e-04,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
6.84445e-04,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
4.71719e-04,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
3.00349e-04,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
1.71162e-04,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
8.18290e-05,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
2.73204e-05,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-3_uniref_7/case2_k_1e-3_uniref_7_profile_t_0.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.06552e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
6.30223e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.19781e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
2.00787e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
3.04624e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
4.27066e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
5.60719e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
6.94270e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
8.15175e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
9.11885e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.72460e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.93328e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.72460e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
9.11885e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
8.15175e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
6.94270e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
5.60719e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
4.27066e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
3.04624e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
2.00787e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.19781e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
6.30223e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.06552e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-3_uniref_7/case2_k_1e-3_uniref_7_profile_t_1.csv <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-4.49721e-14,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
4.94284e-14,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
6.90297e-13,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
2.96337e-12,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
8.79784e-12,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
1.91939e-11,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
2.84126e-11,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
9.55713e-12,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-9.70273e-11,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-3.59306e-10,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
-7.24092e-10,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
-6.09750e-10,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
1.90134e-09,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
1.10698e-08,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
3.38022e-08,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
7.24469e-08,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
1.09340e-07,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
7.15769e-08,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-2.58093e-07,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-1.30627e-06,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-3.84080e-06,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-8.86706e-06,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-1.69859e-05,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-2.72566e-05,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-3.46887e-05,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-2.28276e-05,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
4.08362e-05,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
2.24638e-04,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
6.42130e-04,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
1.46666e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
2.95315e-03,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
5.46522e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
9.53429e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
1.56940e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
2.47261e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
3.72537e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
5.39282e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
7.53137e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.01834e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.33531e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.69967e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.10229e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.52987e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
2.96607e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
3.39161e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
3.78110e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
4.11143e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
4.36361e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
4.51644e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
4.56756e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
4.51400e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
4.35896e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
4.10505e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
3.77362e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
3.38373e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
2.95845e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.52304e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.09663e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
1.69539e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.33244e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.01675e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
7.52598e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
5.39517e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
3.73266e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
2.48238e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
1.57974e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
9.63067e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
5.54791e-03,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
3.01936e-03,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
1.51715e-03,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
6.79305e-04,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
2.51343e-04,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
5.97935e-05,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-9.39048e-06,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-2.52987e-05,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-2.08567e-05,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-1.27664e-05,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-6.22309e-06,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-2.30170e-06,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-4.92531e-07,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.18235e-07,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
2.10742e-07,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
1.42293e-07,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
6.89588e-08,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
2.63546e-08,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
9.89938e-09,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
6.52621e-09,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
6.15892e-09,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
5.25178e-09,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
3.62150e-09,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
1.97354e-09,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
7.43457e-10,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
4.94889e-11,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-2.11509e-10,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-2.22261e-10,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-1.31388e-10,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-4.82470e-11,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-8.88252e-12,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-2.44071e-13,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-4_uniref_6/case2_uniref_6_profile_data_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
4.68724e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
2.50366e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
6.45517e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.22181e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
2.01062e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
3.03511e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
4.25255e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
5.52867e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
6.87992e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
8.05072e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.94863e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.62874e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.73582e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.62874e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.94863e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
8.05072e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
6.87992e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
5.52867e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
4.25255e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
3.03511e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
2.01062e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.22181e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
6.45517e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
2.50366e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
4.68724e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-4_uniref_6/case2_uniref_6_profile_data_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
5.55004e-08,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
1.53977e-07,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
2.27670e-07,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
1.95123e-07,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-8.28974e-08,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-6.05698e-07,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-1.14895e-06,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-1.11612e-06,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-4.63133e-07,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
1.81412e-06,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
5.07402e-06,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
7.47822e-06,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
6.37979e-06,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
1.06580e-06,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-1.64053e-05,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-3.76158e-05,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-5.30026e-05,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-5.44508e-05,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-1.52627e-05,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
9.70460e-05,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
2.42293e-04,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
4.43445e-04,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
6.09826e-04,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
5.50585e-04,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
2.06129e-04,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-6.62531e-04,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-2.42855e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-4.65359e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-7.92061e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-1.14336e-02,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-1.44457e-02,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-1.68093e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.61910e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-1.14761e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-2.29160e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
1.56473e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
4.02730e-02,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
7.50247e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.19535e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
1.72158e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
2.34340e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
3.02510e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
3.72394e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
4.47094e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
5.13384e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.79770e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
6.32113e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
6.69077e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
6.98188e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
7.00587e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
6.97530e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
6.67991e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
6.30409e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.77805e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
5.11150e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
4.44620e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
3.69892e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.99832e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
2.31632e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
1.69377e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
1.16601e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
7.21522e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
3.73001e-02,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
1.27696e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-5.07241e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-1.41256e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-1.85521e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-1.89530e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-1.62146e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
-1.28616e-02,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
-8.99505e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-5.38956e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-2.85194e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-8.35815e-04,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
2.48577e-04,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
7.13706e-04,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
8.47567e-04,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
6.92374e-04,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
4.63334e-04,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
2.68653e-04,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
9.24812e-05,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
9.42759e-07,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-3.89581e-05,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-4.98999e-05,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-3.66508e-05,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-2.01287e-05,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-8.07819e-06,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
6.15334e-07,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
3.76057e-06,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
3.55344e-06,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
2.42626e-06,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
1.05435e-06,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
-5.95171e-08,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-3.67888e-07,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-3.98110e-07,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-2.57682e-07,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-9.67388e-08,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-5.87794e-09,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
2.21197e-09,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-4_uniref_7/case2_k_1e-4_uniref_7_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
1.49263e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
5.63453e-36,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.71711e-34,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
4.02536e-33,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
8.53870e-32,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
2.00164e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
3.82884e-29,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
9.37457e-28,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.97360e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
3.48875e-25,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.94181e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
7.06627e-23,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
9.81884e-22,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
1.25538e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
1.75350e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
2.13472e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
2.23408e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.96349e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
1.81446e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.52462e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
1.24845e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.00724e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
7.20406e-12,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
4.54980e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
2.52447e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.45637e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
7.49494e-09,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
3.79440e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
1.79436e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
7.66404e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
2.96454e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.05773e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
3.66892e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.16311e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
3.55839e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.00129e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.58878e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
6.18040e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.38169e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
2.90559e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
5.67508e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.03983e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.76538e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78747e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.10622e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.64526e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.22941e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.62665e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.56089e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.89222e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.56089e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.62665e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.22941e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.64526e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.10622e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78747e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.76538e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.03983e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
5.67508e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
2.90559e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.38169e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
6.18040e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.58878e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.00129e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
3.55839e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.16311e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
3.66892e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.05773e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
2.96454e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
7.66404e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
1.79436e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
3.79440e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
7.49494e-09,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.45637e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
2.52447e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
4.54980e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
7.20406e-12,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.00724e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
1.24845e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.52462e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
1.81446e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.96349e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
2.23408e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
2.13472e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
1.75350e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.25538e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
9.81884e-22,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
7.06627e-23,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.94181e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
3.48875e-25,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.97360e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
9.37457e-28,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
3.82884e-29,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
2.00164e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
8.53870e-32,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
4.02536e-33,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.71711e-34,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
5.63453e-36,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
1.49263e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-4_uniref_7/case2_k_1e-4_uniref_7_profile_t_0_old.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.06552e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
6.30223e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.19781e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
2.00787e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
3.04624e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
4.27066e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
5.60719e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
6.94270e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
8.15175e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
9.11885e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.72460e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.93328e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.72460e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
9.11885e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
8.15175e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
6.94270e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
5.60719e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
4.27066e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
3.04624e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
2.00787e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.19781e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
6.30223e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.06552e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-4_uniref_7/case2_k_1e-4_uniref_7_profile_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
1.03420e-15,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
1.01149e-15,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
1.30127e-15,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
2.08511e-15,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
1.38628e-15,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-3.19701e-15,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-6.28888e-15,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
4.36013e-14,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
1.88376e-13,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
-6.74650e-15,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
-2.20043e-12,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
-6.89848e-12,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
3.41971e-12,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
1.12660e-10,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
5.64330e-10,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
1.46483e-09,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
1.39301e-09,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-6.42110e-09,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
-4.16477e-08,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-1.36696e-07,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-3.25042e-07,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-5.34467e-07,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-3.31636e-07,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
1.42507e-06,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
6.91162e-06,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
1.91210e-05,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
3.90016e-05,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
6.13698e-05,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
6.24342e-05,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-9.31400e-06,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-2.38344e-04,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-7.34275e-04,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.58110e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-2.71168e-03,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-3.76085e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
-3.80290e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
-1.25230e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
6.25252e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
2.20016e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
4.98075e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
9.27827e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
1.53692e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.32110e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.25814e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
4.29985e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.36198e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
6.34107e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
7.13657e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
7.63888e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
7.81440e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
7.64397e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
7.14516e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
6.35041e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.36877e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.30125e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.25279e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.30916e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
1.51998e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
9.08482e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
4.79374e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
2.04522e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
5.19295e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
-1.78776e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
-3.88444e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-3.52019e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-2.30112e-03,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-1.13713e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-3.48077e-04,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
4.23706e-05,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
1.64039e-04,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
1.49924e-04,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
9.21955e-05,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
4.00169e-05,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
9.19327e-06,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-3.90885e-06,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-6.09647e-06,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-4.35881e-06,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-2.14314e-06,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
-6.82532e-07,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
-4.52728e-08,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.20660e-07,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
1.04107e-07,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
5.14757e-08,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
1.67160e-08,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
2.12641e-09,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-1.36088e-09,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-1.11840e-09,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-4.60300e-10,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
-9.50616e-11,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
1.12099e-11,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
1.73289e-11,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
6.35598e-12,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
5.85137e-13,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-4.55749e-13,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-2.73495e-13,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-5.76552e-14,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
2.87405e-15,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
1.18461e-15,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-5.57481e-16,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-4_uniref_7/case2_k_1e-4_uniref_7_profile_t_1_old.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
5.66500e-13,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-1.43250e-12,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-3.23315e-12,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
3.18652e-12,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
1.62438e-11,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
8.25647e-13,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-7.51735e-11,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-6.86940e-11,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
2.58430e-10,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
5.51216e-10,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
-4.43485e-10,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
-3.05642e-09,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-2.63241e-09,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
9.88377e-09,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
2.63945e-08,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-2.61884e-09,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-1.16666e-07,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-2.12275e-07,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
7.04370e-08,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
1.07057e-06,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
2.20427e-06,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
5.25482e-07,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-7.62716e-06,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-2.17600e-05,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-3.06362e-05,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-6.84604e-06,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
7.93679e-05,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
2.33654e-04,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
3.69041e-04,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
2.96365e-04,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-2.44436e-04,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-1.49289e-03,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-3.47970e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-5.74404e-03,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-7.02886e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
-5.30915e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
2.07022e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
1.82495e-02,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
4.66998e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
9.04514e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
1.50998e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
2.28467e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
3.20482e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
4.23204e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
5.31001e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
6.35618e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
7.28407e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
8.01706e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
8.47288e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
8.63112e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
8.47789e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
8.02606e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
7.29513e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
6.36675e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
5.31749e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
4.23440e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
3.20105e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
2.27484e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
1.49530e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
8.87299e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
4.50067e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
1.68545e-02,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
1.14966e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
-5.69889e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-6.94624e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-5.33697e-03,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-2.94354e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-9.88053e-04,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
1.26058e-04,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
5.04468e-04,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
4.39260e-04,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
2.16250e-04,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
2.63077e-05,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-5.91087e-05,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-6.59070e-05,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-3.78779e-05,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-1.05640e-05,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
3.62441e-06,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
6.15955e-06,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
3.54057e-06,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
9.24954e-07,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
-2.60531e-07,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-3.72945e-07,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-1.55680e-07,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
1.50814e-09,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
3.55906e-08,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
1.62548e-08,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
3.90140e-10,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
-3.27152e-09,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-1.50101e-09,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
5.98842e-11,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
3.27851e-10,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
9.39731e-11,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-3.09887e-11,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-2.83151e-11,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-3.72489e-12,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
2.52796e-12,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
3.32093e-13,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-1.36958e-13,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-6_uniref_7/case2_k_1e-6_uniref_7_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
1.49263e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
5.63453e-36,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.71711e-34,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
4.02536e-33,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
8.53870e-32,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
2.00164e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
3.82884e-29,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
9.37457e-28,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.97360e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
3.48875e-25,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.94181e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
7.06627e-23,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
9.81884e-22,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
1.25538e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
1.75350e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
2.13472e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
2.23408e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.96349e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
1.81446e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.52462e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
1.24845e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.00724e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
7.20406e-12,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
4.54980e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
2.52447e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.45637e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
7.49494e-09,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
3.79440e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
1.79436e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
7.66404e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
2.96454e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.05773e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
3.66892e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.16311e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
3.55839e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.00129e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.58878e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
6.18040e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.38169e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
2.90559e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
5.67508e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.03983e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.76538e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78747e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.10622e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.64526e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.22941e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.62665e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.56089e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.89222e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.56089e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.62665e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.22941e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.64526e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.10622e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78747e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.76538e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.03983e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
5.67508e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
2.90559e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.38169e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
6.18040e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.58878e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.00129e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
3.55839e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.16311e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
3.66892e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.05773e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
2.96454e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
7.66404e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
1.79436e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
3.79440e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
7.49494e-09,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.45637e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
2.52447e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
4.54980e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
7.20406e-12,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.00724e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
1.24845e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.52462e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
1.81446e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.96349e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
2.23408e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
2.13472e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
1.75350e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.25538e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
9.81884e-22,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
7.06627e-23,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.94181e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
3.48875e-25,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.97360e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
9.37457e-28,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
3.82884e-29,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
2.00164e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
8.53870e-32,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
4.02536e-33,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.71711e-34,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
5.63453e-36,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
1.49263e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-6_uniref_7/case2_k_1e-6_uniref_7_profile_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-5.27105e-15,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-5.27404e-15,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-4.24346e-15,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-3.37710e-15,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-1.69302e-15,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
2.76735e-15,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
4.05931e-15,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-3.06320e-14,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-9.16137e-14,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
1.35932e-13,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
1.21242e-12,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
1.63797e-12,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-7.31507e-12,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
-3.85463e-11,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-2.46919e-11,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
4.44472e-10,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
2.25310e-09,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
5.44321e-09,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
2.49594e-09,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-3.45254e-08,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-1.78307e-07,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-5.40671e-07,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-1.08897e-06,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-1.22826e-06,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
9.62726e-07,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
9.86554e-06,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
3.09732e-05,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
6.94928e-05,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
1.16318e-04,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
1.30663e-04,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
2.12010e-05,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-3.68679e-04,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.24384e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-2.71962e-03,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-4.70964e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
-6.49341e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
-6.55498e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
-2.34353e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
1.00128e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
3.53826e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
7.81627e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
1.42681e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.29350e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.36276e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
4.58134e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.84841e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
7.03385e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
8.00784e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
8.62760e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
8.84694e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
8.64000e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
8.02917e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
7.05791e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.86810e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.59066e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.35880e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.27670e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
1.40047e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
7.50937e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
3.24591e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
7.68295e-03,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
-3.82147e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
-7.17512e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
-6.42645e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-4.21099e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-2.04970e-03,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-6.06246e-04,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
1.25131e-04,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
3.35268e-04,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
2.91669e-04,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
1.73567e-04,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
7.12037e-05,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
1.25386e-05,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-9.47372e-06,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-1.22955e-05,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-7.88784e-06,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-3.46619e-06,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-8.82007e-07,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
1.05828e-07,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
2.58680e-07,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.65742e-07,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
6.46052e-08,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
1.26476e-08,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-2.74024e-09,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-3.42421e-09,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-1.36944e-09,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-2.32291e-10,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
7.35861e-11,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
6.78955e-11,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
2.04331e-11,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-1.19158e-13,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
-2.60676e-12,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
-9.13527e-13,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-3.78390e-14,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
9.85896e-14,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
4.09025e-14,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
4.97378e-15,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-2.12099e-15,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
1.58629e-15,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-8_uniref_7/case2_k_1e-8_uniref_7_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
1.49263e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
5.63453e-36,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
1.71711e-34,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
4.02536e-33,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
8.53870e-32,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
2.00164e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
3.82884e-29,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
9.37457e-28,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.97360e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
3.48875e-25,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
4.94181e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
7.06627e-23,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
9.81884e-22,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
1.25538e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
1.75350e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
2.13472e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
2.23408e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
1.96349e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
1.81446e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
1.52462e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
1.24845e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
1.00724e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
7.20406e-12,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
4.54980e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
2.52447e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.45637e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
7.49494e-09,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
3.79440e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
1.79436e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
7.66404e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
2.96454e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
1.05773e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
3.66892e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.16311e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
3.55839e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.00129e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.58878e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
6.18040e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
1.38169e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
2.90559e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
5.67508e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.03983e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.76538e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
2.78747e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
4.10622e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
5.64526e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.22941e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.62665e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.56089e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
9.89222e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
9.56089e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
8.62665e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
7.22941e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
5.64526e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.10622e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.78747e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.76538e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.03983e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
5.67508e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
2.90559e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.38169e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
6.18040e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.58878e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.00129e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
3.55839e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.16311e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
3.66892e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.05773e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
2.96454e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
7.66404e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
1.79436e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
3.79440e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
7.49494e-09,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.45637e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
2.52447e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
4.54980e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
7.20406e-12,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.00724e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
1.24845e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
1.52462e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
1.81446e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.96349e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
2.23408e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
2.13472e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
1.75350e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.25538e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
9.81884e-22,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
7.06627e-23,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
4.94181e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
3.48875e-25,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.97360e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
9.37457e-28,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
3.82884e-29,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
2.00164e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
8.53870e-32,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
4.02536e-33,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.71711e-34,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
5.63453e-36,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
1.49263e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_2_ad_smoothic_uniref/k_1e-8_uniref_7/case2_k_1e-8_uniref_7_profile_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
-5.23038e-15,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-5.17465e-15,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-4.11208e-15,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-3.25010e-15,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-1.60036e-15,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
2.87453e-15,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
4.50708e-15,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-2.97625e-14,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
-9.34044e-14,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
1.25126e-13,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
1.20500e-12,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
1.72212e-12,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-7.01131e-12,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
-3.84293e-11,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-2.79164e-11,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
4.30875e-10,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
2.22891e-09,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
5.45917e-09,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
2.75349e-09,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
-3.36107e-08,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
-1.76269e-07,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-5.38236e-07,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-1.09086e-06,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-1.24672e-06,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
9.07131e-07,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
9.75508e-06,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
3.08257e-05,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
6.94297e-05,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
1.16644e-04,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
1.31877e-04,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
2.38585e-05,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-3.64360e-04,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-1.23880e-03,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-2.71676e-03,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-4.71516e-03,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
-6.51629e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
-6.60566e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
-2.43107e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
9.88531e-03,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
3.52237e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
7.79959e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
1.42549e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
2.29306e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
3.36377e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
4.58434e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
5.85375e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
7.04156e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
8.01763e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
8.63875e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
8.85860e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
8.65125e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
8.03912e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
7.06582e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
5.87361e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
4.59377e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
3.35982e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
2.27618e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
1.39902e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
7.49123e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
3.22870e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
7.54611e-03,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
-3.91356e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
-7.22617e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
-6.44698e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-4.21309e-03,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-2.04369e-03,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-5.99044e-04,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
1.30485e-04,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
3.38092e-04,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
2.92584e-04,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
1.73472e-04,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
7.08007e-05,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
1.21983e-05,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-9.65567e-06,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-1.23521e-05,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-7.88299e-06,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-3.44579e-06,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-8.66562e-07,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
1.12673e-07,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
2.60128e-07,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.65220e-07,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
6.38765e-08,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
1.22515e-08,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-2.86188e-09,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-3.42779e-09,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-1.35101e-09,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-2.21657e-10,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
7.65562e-11,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
6.77949e-11,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
1.99599e-11,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
-3.19200e-13,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
-2.62596e-12,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
-8.94719e-13,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-2.82123e-14,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
1.00233e-13,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
4.05685e-14,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
4.83095e-15,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-2.13770e-15,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
1.62260e-15,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_3_ad_sharpic_adref/adref_k_1e-8/case3_adref_k_1e-8_at_t_0.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0471404,0.0333333,0.633333,0
0,1,0.0565685,0.04,0.626667,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.207418,0.146667,0.52,0
0,1,0.216846,0.153333,0.513333,0
0,1,0.226274,0.16,0.506667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.320555,0.226667,0.44,0
0,1,0.339411,0.24,0.426667,0
0,1,0.348839,0.246667,0.42,0
0,1,0.358267,0.253333,0.413333,0
0,1,0.367696,0.26,0.406667,0
1,1,0.386552,0.273333,0.393333,0
1,1,0.39598,0.28,0.386667,0
1,1,0.405408,0.286667,0.38,0
1,1,0.424264,0.3,0.366667,0
1,1,0.433692,0.306667,0.36,0
1,1,0.44312,0.313333,0.353333,0
1,1,0.452548,0.32,0.346667,0
1,1,0.461976,0.326667,0.34,0
1,1,0.471405,0.333333,0.333333,0
1,1,0.480833,0.34,0.326667,0
1,1,0.499689,0.353333,0.313333,0
1,1,0.509117,0.36,0.306667,0
1,1,0.518545,0.366667,0.3,0
1,1,0.527973,0.373333,0.293333,0
1,1,0.546829,0.386667,0.28,0
1,1,0.556257,0.393333,0.273333,0
1,1,0.565685,0.4,0.266667,0
0,1,0.575114,0.406667,0.26,0
0,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.612826,0.433333,0.233333,0
0,1,0.622254,0.44,0.226667,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.857956,0.606667,0.06,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_3_ad_sharpic_adref/adref_k_1e-8/case3_adref_k_1e-8_at_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-6.45932E-08,1,0.00942809,0.00666667,0.66,1
-1.22059E-07,1,0.0188562,0.0133333,0.653333,1
-1.51531E-07,1,0.0282843,0.02,0.646667,1
-0.00000016,1,0.0377123,0.0266667,0.64,1
-9.47388E-08,1,0.0471404,0.0333333,0.633333,1
0.0000001,1,0.0565685,0.04,0.626667,1
0.000000374,1,0.0659966,0.0466667,0.62,1
7.34325E-07,1,0.0754247,0.0533333,0.613333,1
1.16543E-06,1,0.0848528,0.06,0.606667,1
1.07739E-06,1,0.0942809,0.0666667,0.6,1
2.46365E-07,1,0.103709,0.0733333,0.593333,1
-1.06745E-06,1,0.113137,0.08,0.586667,1
-2.54054E-06,1,0.122565,0.0866667,0.58,1
-4.17289E-06,1,0.131993,0.0933333,0.573333,1
-0.000004561,1,0.141421,0.1,0.566667,1
-3.7517E-06,1,0.150849,0.106667,0.56,1
-7.45589E-07,1,0.160278,0.113333,0.553333,1
4.53128E-06,1,0.169706,0.12,0.546667,1
1.37393E-05,1,0.179134,0.126667,0.54,1
2.96855E-05,1,0.188562,0.133333,0.533333,1
4.48418E-05,1,0.19799,0.14,0.526667,1
3.64362E-05,1,0.207418,0.146667,0.52,1
1.30152E-05,1,0.216846,0.153333,0.513333,1
-4.28771E-05,1,0.226274,0.16,0.506667,1
-0.000123526,1,0.235702,0.166667,0.5,1
-0.000190943,1,0.24513,0.173333,0.493333,1
-1.7833E-06,1,0.263987,0.186667,0.48,1
0.000524631,1,0.273415,0.193333,0.473333,1
0.00160496,1,0.282843,0.2,0.466667,1
0.00328302,1,0.292271,0.206667,0.46,1
0.00423452,1,0.301699,0.213333,0.453333,1
0.00144506,1,0.311127,0.22,0.446667,1
-0.00836779,1,0.320555,0.226667,0.44,1
-0.0276743,1,0.329983,0.233333,0.433333,1
-0.0525369,1,0.339411,0.24,0.426667,1
-0.0324165,1,0.348839,0.246667,0.42,1
0.368084,1,0.367696,0.26,0.406667,1
0.62994,1,0.377124,0.266667,0.4,1
0.883498,1,0.386552,0.273333,0.393333,1
1.03801,1,0.39598,0.28,0.386667,1
1.05836,1,0.405408,0.286667,0.38,1
1.02484,1,0.414836,0.293333,0.373333,1
1.00338,1,0.424264,0.3,0.366667,1
0.995579,1,0.433692,0.306667,0.36,1
0.994041,1,0.44312,0.313333,0.353333,1
0.99618,1,0.452548,0.32,0.346667,1
0.998834,1,0.461976,0.326667,0.34,1
0.999804,1,0.471405,0.333333,0.333333,1
0.998553,1,0.480833,0.34,0.326667,1
0.996125,1,0.490261,0.346667,0.32,1
0.995151,1,0.499689,0.353333,0.313333,1
0.999287,1,0.509117,0.36,0.306667,1
1.03007,1,0.527973,0.373333,0.293333,1
1.05331,1,0.537401,0.38,0.286667,1
1.02469,1,0.546829,0.386667,0.28,1
0.610356,1,0.565685,0.4,0.266667,1
0.343534,1,0.575114,0.406667,0.26,1
0.0949385,1,0.584542,0.413333,0.253333,1
-0.0516986,1,0.59397,0.42,0.246667,1
-0.0569971,1,0.603398,0.426667,0.24,1
0.00287276,1,0.622254,0.44,0.226667,1
0.00870166,1,0.631682,0.446667,0.22,1
0.00652794,1,0.64111,0.453333,0.213333,1
0.00213375,1,0.650538,0.46,0.206667,1
-0.000733254,1,0.659966,0.466667,0.2,1
-0.00152201,1,0.669394,0.473333,0.193333,1
-0.000625784,1,0.688251,0.486667,0.18,1
-0.000230771,1,0.697679,0.493333,0.173333,1
-0.000005997,1,0.707107,0.5,0.166667,1
0.000105219,1,0.716535,0.506667,0.16,1
0.000148209,1,0.725963,0.513333,0.153333,1
0.000126686,1,0.735391,0.52,0.146667,1
8.72556E-05,1,0.744819,0.526667,0.14,1
4.32638E-05,1,0.754247,0.533333,0.133333,1
7.87032E-06,1,0.763675,0.54,0.126667,1
-5.04318E-06,1,0.79196,0.56,0.106667,1
-3.65313E-06,1,0.801388,0.566667,0.1,1
-2.1401E-06,1,0.810816,0.573333,0.0933333,1
-1.90477E-06,1,0.820244,0.58,0.0866667,1
-1.57961E-06,1,0.829672,0.586667,0.08,1
-1.1646E-06,1,0.8391,0.593333,0.0733333,1
-6.77181E-07,1,0.848528,0.6,0.0666667,1
-2.84619E-07,1,0.857956,0.606667,0.06,1
-4.72095E-08,1,0.867384,0.613333,0.0533333,1
1.30807E-07,1,0.876812,0.62,0.0466667,1
0.000000239,1,0.886241,0.626667,0.04,1
2.71103E-07,1,0.895669,0.633333,0.0333333,1
2.20383E-07,1,0.905097,0.64,0.0266667,1
1.50865E-07,1,0.914525,0.646667,0.02,1
0.000000091,1,0.923953,0.653333,0.0133333,1
4.07367E-08,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_3_ad_sharpic_adref/final_time_plot_over_line.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,1
-6.47491E-08,1,0.00942809,0.00666667,0.66,1
-1.22422E-07,1,0.0188562,0.0133333,0.653333,1
-1.52138E-07,1,0.0282843,0.02,0.646667,1
-1.60857E-07,1,0.0377123,0.0266667,0.64,1
-9.58253E-08,1,0.0471404,0.0333333,0.633333,1
9.90576E-08,1,0.0565685,0.04,0.626667,1
3.73688E-07,1,0.0659966,0.0466667,0.62,1
7.3512E-07,1,0.0754247,0.0533333,0.613333,1
1.16776E-06,1,0.0848528,0.06,0.606667,1
1.08076E-06,1,0.0942809,0.0666667,0.6,1
2.49341E-07,1,0.103709,0.0733333,0.593333,1
-1.06669E-06,1,0.113137,0.08,0.586667,1
-2.54313E-06,1,0.122565,0.0866667,0.58,1
-0.00000418,1,0.131993,0.0933333,0.573333,1
-4.57377E-06,1,0.141421,0.1,0.566667,1
-3.76759E-06,1,0.150849,0.106667,0.56,1
-7.56725E-07,1,0.160278,0.113333,0.553333,1
4.53328E-06,1,0.169706,0.12,0.546667,1
1.37672E-05,1,0.179134,0.126667,0.54,1
2.97599E-05,1,0.188562,0.133333,0.533333,1
4.49653E-05,1,0.19799,0.14,0.526667,1
3.65555E-05,1,0.207418,0.146667,0.52,1
1.31028E-05,1,0.216846,0.153333,0.513333,1
-4.28371E-05,1,0.226274,0.16,0.506667,1
-0.000123503,1,0.235702,0.166667,0.5,1
-0.000190826,1,0.24513,0.173333,0.493333,1
-1.10328E-06,1,0.263987,0.186667,0.48,1
0.000524949,1,0.273415,0.193333,0.473333,1
0.00160407,1,0.282843,0.2,0.466667,1
0.00328112,1,0.292271,0.206667,0.46,1
0.00423575,1,0.301699,0.213333,0.453333,1
0.00145394,1,0.311127,0.22,0.446667,1
-0.00835641,1,0.320555,0.226667,0.44,1
-0.0276705,1,0.329983,0.233333,0.433333,1
-0.0525471,1,0.339411,0.24,0.426667,1
-0.0324355,1,0.348839,0.246667,0.42,1
0.368093,1,0.367696,0.26,0.406667,1
0.62995,1,0.377124,0.266667,0.4,1
0.883516,1,0.386552,0.273333,0.393333,1
1.03803,1,0.39598,0.28,0.386667,1
1.05838,1,0.405408,0.286667,0.38,1
1.02484,1,0.414836,0.293333,0.373333,1
1.00337,1,0.424264,0.3,0.366667,1
0.995573,1,0.433692,0.306667,0.36,1
0.994036,1,0.44312,0.313333,0.353333,1
0.996178,1,0.452548,0.32,0.346667,1
0.998834,1,0.461976,0.326667,0.34,1
0.999805,1,0.471405,0.333333,0.333333,1
0.998555,1,0.480833,0.34,0.326667,1
0.996126,1,0.490261,0.346667,0.32,1
0.99515,1,0.499689,0.353333,0.313333,1
0.999285,1,0.509117,0.36,0.306667,1
1.03007,1,0.527973,0.373333,0.293333,1
1.05332,1,0.537401,0.38,0.286667,1
1.02472,1,0.546829,0.386667,0.28,1
0.610333,1,0.565685,0.4,0.266667,1
0.343442,1,0.575114,0.406667,0.26,1
0.0947823,1,0.584542,0.413333,0.253333,1
-0.0518693,1,0.59397,0.42,0.246667,1
-0.0570746,1,0.603398,0.426667,0.24,1
0.00288991,1,0.622254,0.44,0.226667,1
0.00871247,1,0.631682,0.446667,0.22,1
0.00652862,1,0.64111,0.453333,0.213333,1
0.00212865,1,0.650538,0.46,0.206667,1
-0.000738445,1,0.659966,0.466667,0.2,1
-0.00152491,1,0.669394,0.473333,0.193333,1
-0.000625841,1,0.688251,0.486667,0.18,1
-0.000230807,1,0.697679,0.493333,0.173333,1
-6.05032E-06,1,0.707107,0.5,0.166667,1
0.000105129,1,0.716535,0.506667,0.16,1
0.000148099,1,0.725963,0.513333,0.153333,1
0.000126618,1,0.735391,0.52,0.146667,1
8.72263E-05,1,0.744819,0.526667,0.14,1
4.32557E-05,1,0.754247,0.533333,0.133333,1
7.87426E-06,1,0.763675,0.54,0.126667,1
-5.04368E-06,1,0.79196,0.56,0.106667,1
-3.65459E-06,1,0.801388,0.566667,0.1,1
-2.14177E-06,1,0.810816,0.573333,0.0933333,1
-1.90607E-06,1,0.820244,0.58,0.0866667,1
-1.58066E-06,1,0.829672,0.586667,0.08,1
-1.16556E-06,1,0.8391,0.593333,0.0733333,1
-6.78149E-07,1,0.848528,0.6,0.0666667,1
-2.85471E-07,1,0.857956,0.606667,0.06,1
-4.77792E-08,1,0.867384,0.613333,0.0533333,1
1.30488E-07,1,0.876812,0.62,0.0466667,1
2.38892E-07,1,0.886241,0.626667,0.04,1
2.71175E-07,1,0.895669,0.633333,0.0333333,1
2.2049E-07,1,0.905097,0.64,0.0266667,1
0.000000151,1,0.914525,0.646667,0.02,1
0.000000091,1,0.923953,0.653333,0.0133333,1
4.0767E-08,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_3_ad_sharpic_adref/initial_time_plot_over_line.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,1,0,0,0.666667,0
0,1,0.00942809,0.00666667,0.66,0
0,1,0.0188562,0.0133333,0.653333,0
0,1,0.0282843,0.02,0.646667,0
0,1,0.0377123,0.0266667,0.64,0
0,1,0.0471404,0.0333333,0.633333,0
0,1,0.0565685,0.04,0.626667,0
0,1,0.0659966,0.0466667,0.62,0
0,1,0.0754247,0.0533333,0.613333,0
0,1,0.0848528,0.06,0.606667,0
0,1,0.0942809,0.0666667,0.6,0
0,1,0.103709,0.0733333,0.593333,0
0,1,0.113137,0.08,0.586667,0
0,1,0.122565,0.0866667,0.58,0
0,1,0.131993,0.0933333,0.573333,0
0,1,0.141421,0.1,0.566667,0
0,1,0.150849,0.106667,0.56,0
0,1,0.160278,0.113333,0.553333,0
0,1,0.179134,0.126667,0.54,0
0,1,0.188562,0.133333,0.533333,0
0,1,0.19799,0.14,0.526667,0
0,1,0.207418,0.146667,0.52,0
0,1,0.216846,0.153333,0.513333,0
0,1,0.226274,0.16,0.506667,0
0,1,0.235702,0.166667,0.5,0
0,1,0.24513,0.173333,0.493333,0
0,1,0.254558,0.18,0.486667,0
0,1,0.263987,0.186667,0.48,0
0,1,0.273415,0.193333,0.473333,0
0,1,0.282843,0.2,0.466667,0
0,1,0.292271,0.206667,0.46,0
0,1,0.301699,0.213333,0.453333,0
0,1,0.311127,0.22,0.446667,0
0,1,0.320555,0.226667,0.44,0
0,1,0.339411,0.24,0.426667,0
0,1,0.348839,0.246667,0.42,0
0,1,0.358267,0.253333,0.413333,0
0,1,0.367696,0.26,0.406667,0
1,1,0.386552,0.273333,0.393333,0
1,1,0.39598,0.28,0.386667,0
1,1,0.405408,0.286667,0.38,0
1,1,0.424264,0.3,0.366667,0
1,1,0.433692,0.306667,0.36,0
1,1,0.44312,0.313333,0.353333,0
1,1,0.452548,0.32,0.346667,0
1,1,0.461976,0.326667,0.34,0
1,1,0.471405,0.333333,0.333333,0
1,1,0.480833,0.34,0.326667,0
1,1,0.499689,0.353333,0.313333,0
1,1,0.509117,0.36,0.306667,0
1,1,0.518545,0.366667,0.3,0
1,1,0.527973,0.373333,0.293333,0
1,1,0.546829,0.386667,0.28,0
1,1,0.556257,0.393333,0.273333,0
1,1,0.565685,0.4,0.266667,0
0,1,0.575114,0.406667,0.26,0
0,1,0.584542,0.413333,0.253333,0
0,1,0.59397,0.42,0.246667,0
0,1,0.603398,0.426667,0.24,0
0,1,0.612826,0.433333,0.233333,0
0,1,0.622254,0.44,0.226667,0
0,1,0.631682,0.446667,0.22,0
0,1,0.64111,0.453333,0.213333,0
0,1,0.650538,0.46,0.206667,0
0,1,0.659966,0.466667,0.2,0
0,1,0.669394,0.473333,0.193333,0
0,1,0.688251,0.486667,0.18,0
0,1,0.697679,0.493333,0.173333,0
0,1,0.707107,0.5,0.166667,0
0,1,0.716535,0.506667,0.16,0
0,1,0.725963,0.513333,0.153333,0
0,1,0.735391,0.52,0.146667,0
0,1,0.744819,0.526667,0.14,0
0,1,0.754247,0.533333,0.133333,0
0,1,0.763675,0.54,0.126667,0
0,1,0.79196,0.56,0.106667,0
0,1,0.801388,0.566667,0.1,0
0,1,0.810816,0.573333,0.0933333,0
0,1,0.820244,0.58,0.0866667,0
0,1,0.829672,0.586667,0.08,0
0,1,0.8391,0.593333,0.0733333,0
0,1,0.848528,0.6,0.0666667,0
0,1,0.857956,0.606667,0.06,0
0,1,0.867384,0.613333,0.0533333,0
0,1,0.876812,0.62,0.0466667,0
0,1,0.886241,0.626667,0.04,0
0,1,0.895669,0.633333,0.0333333,0
0,1,0.905097,0.64,0.0266667,0
0,1,0.914525,0.646667,0.02,0
0,1,0.923953,0.653333,0.0133333,0
0,1,0.933381,0.66,0.00666667,0
0,1,0.942809,0.666667,0,0


==> results_data/case_3_ad_sharpic_uniref/k_0_uniref_6/case3_uniref_6_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
1.16623e-01,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
6.22933e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
1.00000e+00,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.00000e+00,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.00000e+00,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.00000e+00,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
1.00000e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
1.00000e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
1.00000e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
1.00000e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
1.00000e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
1.00000e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
1.00000e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
1.00000e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
1.00000e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
1.00000e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
1.00000e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
1.00000e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
1.00000e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.00000e+00,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.00000e+00,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.00000e+00,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
1.00000e+00,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
6.22933e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
1.16623e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_3_ad_sharpic_uniref/k_0_uniref_6/case3_uniref_6_profile_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
1.65949e-06,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
3.22493e-06,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
6.92694e-07,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-5.26637e-06,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
-1.17810e-05,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
-1.40886e-05,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-9.99756e-06,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
1.15081e-05,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
3.97602e-05,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
6.28829e-05,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
6.86586e-05,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
2.36030e-05,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-9.32883e-05,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
-2.42818e-04,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
-3.62796e-04,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-4.06350e-04,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-1.47995e-04,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
3.90869e-04,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
1.19822e-03,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
2.17442e-03,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
2.94870e-03,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
2.50789e-03,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
1.04026e-03,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-2.86157e-03,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-8.92159e-03,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
-1.67798e-02,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
-2.62422e-02,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
-3.53573e-02,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
-4.08129e-02,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-4.27783e-02,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-3.51259e-02,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-1.88787e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
1.02725e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
5.43670e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
1.09583e-01,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
1.80057e-01,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
2.60137e-01,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
3.48972e-01,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
4.43859e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
5.40823e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
6.35065e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
7.28067e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
8.10097e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
8.87570e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
9.51833e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
1.00723e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
1.05026e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
1.08051e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
1.10072e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
1.10709e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
1.10327e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
1.08544e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
1.05686e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
1.01535e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
9.60505e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
8.96356e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
8.18734e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
7.35951e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
6.42000e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
5.46818e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
4.47995e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
3.51413e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
2.60688e-01,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
1.78538e-01,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
1.06533e-01,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
5.00279e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
5.17878e-03,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-2.39260e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-3.96592e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
-4.64628e-02,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
-4.34353e-02,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
-3.69193e-02,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
-2.70464e-02,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
-1.69469e-02,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-8.69729e-03,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-2.47675e-03,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
1.56195e-03,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
3.08701e-03,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
3.51590e-03,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
2.77969e-03,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
1.73621e-03,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
8.47969e-04,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
1.72740e-04,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-2.27435e-04,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
-3.09620e-04,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
-2.88448e-04,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
-1.77297e-04,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-6.62402e-05,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
2.27250e-06,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
3.12689e-05,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
3.74489e-05,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
2.43411e-05,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
9.05800e-06,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-1.36637e-07,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
-5.07241e-06,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
-4.90909e-06,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
-2.45009e-06,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-6.10547e-07,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
-1.44493e-07,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_3_ad_sharpic_uniref/k_0_uniref_7/case3_uniref_7_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
2.65111e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
1.00000e+00,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.00000e+00,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.00000e+00,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.00000e+00,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
1.00000e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
1.00000e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
1.00000e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
1.00000e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
1.00000e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
1.00000e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
1.00000e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
1.00000e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
1.00000e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
1.00000e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
1.00000e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
1.00000e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
1.00000e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.00000e+00,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.00000e+00,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.00000e+00,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
1.00000e+00,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
2.65111e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_3_ad_sharpic_uniref/k_0_uniref_7/case3_uniref_7_profile_t_1.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,1.00000e+00
3.48538e-10,1,9.42809e-03,6.66667e-03,6.60000e-01,1.00000e+00
-2.04196e-10,1,1.88562e-02,1.33333e-02,6.53333e-01,1.00000e+00
-1.29135e-09,1,2.82843e-02,2.00000e-02,6.46667e-01,1.00000e+00
-6.15776e-12,1,3.77123e-02,2.66667e-02,6.40000e-01,1.00000e+00
4.48459e-09,1,4.71404e-02,3.33333e-02,6.33333e-01,1.00000e+00
3.08136e-09,1,5.65685e-02,4.00000e-02,6.26667e-01,1.00000e+00
-1.54327e-08,1,6.59966e-02,4.66667e-02,6.20000e-01,1.00000e+00
-1.99902e-08,1,7.54247e-02,5.33333e-02,6.13333e-01,1.00000e+00
3.95094e-08,1,8.48528e-02,6.00000e-02,6.06667e-01,1.00000e+00
9.59604e-08,1,9.42809e-02,6.66667e-02,6.00000e-01,1.00000e+00
-4.47472e-08,1,1.03709e-01,7.33333e-02,5.93333e-01,1.00000e+00
-3.87423e-07,1,1.13137e-01,8.00000e-02,5.86667e-01,1.00000e+00
-2.94566e-07,1,1.22565e-01,8.66667e-02,5.80000e-01,1.00000e+00
1.05342e-06,1,1.31993e-01,9.33333e-02,5.73333e-01,1.00000e+00
2.17112e-06,1,1.41421e-01,1.00000e-01,5.66667e-01,1.00000e+00
-7.91138e-07,1,1.50849e-01,1.06667e-01,5.60000e-01,1.00000e+00
-8.02906e-06,1,1.60278e-01,1.13333e-01,5.53333e-01,1.00000e+00
-9.93189e-06,1,1.69706e-01,1.20000e-01,5.46667e-01,1.00000e+00
1.02119e-05,1,1.79134e-01,1.26667e-01,5.40000e-01,1.00000e+00
5.17725e-05,1,1.88562e-01,1.33333e-01,5.33333e-01,1.00000e+00
6.21359e-05,1,1.97990e-01,1.40000e-01,5.26667e-01,1.00000e+00
-5.20726e-05,1,2.07418e-01,1.46667e-01,5.20000e-01,1.00000e+00
-2.94674e-04,1,2.16846e-01,1.53333e-01,5.13333e-01,1.00000e+00
-4.67278e-04,1,2.26274e-01,1.60000e-01,5.06667e-01,1.00000e+00
-1.53716e-04,1,2.35702e-01,1.66667e-01,5.00000e-01,1.00000e+00
1.09414e-03,1,2.45130e-01,1.73333e-01,4.93333e-01,1.00000e+00
3.16607e-03,1,2.54558e-01,1.80000e-01,4.86667e-01,1.00000e+00
4.82419e-03,1,2.63987e-01,1.86667e-01,4.80000e-01,1.00000e+00
3.58410e-03,1,2.73415e-01,1.93333e-01,4.73333e-01,1.00000e+00
-2.87856e-03,1,2.82843e-01,2.00000e-01,4.66667e-01,1.00000e+00
-1.52503e-02,1,2.92271e-01,2.06667e-01,4.60000e-01,1.00000e+00
-3.10224e-02,1,3.01699e-01,2.13333e-01,4.53333e-01,1.00000e+00
-4.30892e-02,1,3.11127e-01,2.20000e-01,4.46667e-01,1.00000e+00
-4.09305e-02,1,3.20555e-01,2.26667e-01,4.40000e-01,1.00000e+00
-1.14955e-02,1,3.29983e-01,2.33333e-01,4.33333e-01,1.00000e+00
5.21655e-02,1,3.39411e-01,2.40000e-01,4.26667e-01,1.00000e+00
1.52382e-01,1,3.48839e-01,2.46667e-01,4.20000e-01,1.00000e+00
2.85453e-01,1,3.58267e-01,2.53333e-01,4.13333e-01,1.00000e+00
4.41290e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,1.00000e+00
6.03690e-01,1,3.77124e-01,2.66667e-01,4.00000e-01,1.00000e+00
7.55897e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,1.00000e+00
8.81737e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,1.00000e+00
9.74568e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,1.00000e+00
1.03145e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,1.00000e+00
1.05517e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,1.00000e+00
1.05285e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,1.00000e+00
1.03581e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,1.00000e+00
1.01482e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,1.00000e+00
9.98620e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,1.00000e+00
9.92121e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,1.00000e+00
9.96955e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,1.00000e+00
1.01145e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,1.00000e+00
1.03084e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,1.00000e+00
1.04691e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,1.00000e+00
1.04947e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,1.00000e+00
1.02757e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,1.00000e+00
9.73903e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,1.00000e+00
8.84937e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,1.00000e+00
7.62442e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,1.00000e+00
6.11640e-01,1,5.65685e-01,4.00000e-01,2.66667e-01,1.00000e+00
4.48063e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,1.00000e+00
2.88763e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,1.00000e+00
1.51198e-01,1,5.93970e-01,4.20000e-01,2.46667e-01,1.00000e+00
4.70727e-02,1,6.03398e-01,4.26667e-01,2.40000e-01,1.00000e+00
-1.85634e-02,1,6.12826e-01,4.33333e-01,2.33333e-01,1.00000e+00
-4.74714e-02,1,6.22254e-01,4.40000e-01,2.26667e-01,1.00000e+00
-4.70910e-02,1,6.31682e-01,4.46667e-01,2.20000e-01,1.00000e+00
-3.17970e-02,1,6.41110e-01,4.53333e-01,2.13333e-01,1.00000e+00
-1.33730e-02,1,6.50538e-01,4.60000e-01,2.06667e-01,1.00000e+00
2.87430e-04,1,6.59966e-01,4.66667e-01,2.00000e-01,1.00000e+00
6.64135e-03,1,6.69394e-01,4.73333e-01,1.93333e-01,1.00000e+00
6.87219e-03,1,6.78823e-01,4.80000e-01,1.86667e-01,1.00000e+00
4.00387e-03,1,6.88251e-01,4.86667e-01,1.80000e-01,1.00000e+00
1.08914e-03,1,6.97679e-01,4.93333e-01,1.73333e-01,1.00000e+00
-5.03103e-04,1,7.07107e-01,5.00000e-01,1.66667e-01,1.00000e+00
-7.87806e-04,1,7.16535e-01,5.06667e-01,1.60000e-01,1.00000e+00
-4.53382e-04,1,7.25963e-01,5.13333e-01,1.53333e-01,1.00000e+00
-7.56002e-05,1,7.35391e-01,5.20000e-01,1.46667e-01,1.00000e+00
9.49675e-05,1,7.44819e-01,5.26667e-01,1.40000e-01,1.00000e+00
8.39739e-05,1,7.54247e-01,5.33333e-01,1.33333e-01,1.00000e+00
2.55315e-05,1,7.63675e-01,5.40000e-01,1.26667e-01,1.00000e+00
-8.16858e-06,1,7.73103e-01,5.46667e-01,1.20000e-01,1.00000e+00
-1.15178e-05,1,7.82531e-01,5.53333e-01,1.13333e-01,1.00000e+00
-3.89818e-06,1,7.91960e-01,5.60000e-01,1.06667e-01,1.00000e+00
1.20674e-06,1,8.01388e-01,5.66667e-01,1.00000e-01,1.00000e+00
1.54660e-06,1,8.10816e-01,5.73333e-01,9.33333e-02,1.00000e+00
3.14888e-07,1,8.20244e-01,5.80000e-01,8.66667e-02,1.00000e+00
-2.38434e-07,1,8.29672e-01,5.86667e-01,8.00000e-02,1.00000e+00
-1.72033e-07,1,8.39100e-01,5.93333e-01,7.33333e-02,1.00000e+00
-6.93504e-09,1,8.48528e-01,6.00000e-01,6.66667e-02,1.00000e+00
3.91874e-08,1,8.57956e-01,6.06667e-01,6.00000e-02,1.00000e+00
1.34970e-08,1,8.67384e-01,6.13333e-01,5.33333e-02,1.00000e+00
-6.00016e-09,1,8.76812e-01,6.20000e-01,4.66667e-02,1.00000e+00
-4.44589e-09,1,8.86241e-01,6.26667e-01,4.00000e-02,1.00000e+00
3.70347e-11,1,8.95669e-01,6.33333e-01,3.33333e-02,1.00000e+00
9.48362e-10,1,9.05097e-01,6.40000e-01,2.66667e-02,1.00000e+00
2.29264e-10,1,9.14525e-01,6.46667e-01,2.00000e-02,1.00000e+00
-5.40370e-11,1,9.23953e-01,6.53333e-01,1.33333e-02,1.00000e+00
4.21654e-12,1,9.33381e-01,6.60000e-01,6.66667e-03,1.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,1.00000e+00


==> results_data/case_3_ad_sharpic_uniref/k_0_uniref_8/case3_uniref_7_profile_t_0.txt <==
"u","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
2.65111e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
1.00000e+00,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.00000e+00,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
1.00000e+00,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.00000e+00,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
1.00000e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
1.00000e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
1.00000e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
1.00000e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
1.00000e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
1.00000e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
1.00000e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
1.00000e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
1.00000e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
1.00000e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
1.00000e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
1.00000e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
1.00000e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.00000e+00,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.00000e+00,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.00000e+00,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
1.00000e+00,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
2.65111e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/case_3_ad_sharpic_uniref/k_0_uniref_8/case3_uniref_8_profile_t_1.txt <==
u,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
0,0,0,0,0.666667,1
0,0,0.00942809,0.00666667,0.66,1
0,0,0.0188562,0.0133333,0.653333,1
0,0,0.0282843,0.02,0.646667,1
0,0,0.0377123,0.0266667,0.64,1
0,0,0.0471404,0.0333333,0.633333,1
0,0,0.0565685,0.04,0.626667,1
0,0,0.0659966,0.0466667,0.62,1
0,0,0.0754247,0.0533333,0.613333,1
0,0,0.0848528,0.06,0.606667,1
0,0,0.0942809,0.0666667,0.6,1
0,0,0.103709,0.0733333,0.593333,1
0,0,0.113137,0.08,0.586667,1
0,0,0.122565,0.0866667,0.58,1
0,0,0.131993,0.0933333,0.573333,1
0,0,0.141421,0.1,0.566667,1
0,0,0.150849,0.106667,0.56,1
0,0,0.160278,0.113333,0.553333,1
0,0,0.169706,0.12,0.546667,1
0,0,0.179134,0.126667,0.54,1
0,0,0.188562,0.133333,0.533333,1
0,0,0.19799,0.14,0.526667,1
0,0,0.207418,0.146667,0.52,1
0,0,0.216846,0.153333,0.513333,1
0,0,0.226274,0.16,0.506667,1
-9.14133E-06,1,0.235702,0.166667,0.5,1
-6.92675E-08,1,0.24513,0.173333,0.493333,1
6.34709E-05,1,0.254558,0.18,0.486667,1
3.82232E-05,1,0.263987,0.186667,0.48,1
-0.000331052,1,0.273415,0.193333,0.473333,1
-0.000600504,1,0.282843,0.2,0.466667,1
0.000735286,1,0.292271,0.206667,0.46,1
0.00407384,1,0.301699,0.213333,0.453333,1
0.00419191,1,0.311127,0.22,0.446667,1
-0.0081059,1,0.320555,0.226667,0.44,1
-0.0335736,1,0.329983,0.233333,0.433333,1
-0.0451137,1,0.339411,0.24,0.426667,1
0.00603293,1,0.348839,0.246667,0.42,1
0.159402,1,0.358267,0.253333,0.413333,1
0.405256,1,0.367696,0.26,0.406667,1
0.679602,1,0.377124,0.266667,0.4,1
0.904224,1,0.386552,0.273333,0.393333,1
1.028,1,0.39598,0.28,0.386667,1
1.0563,1,0.405408,0.286667,0.38,1
1.03381,1,0.414836,0.293333,0.373333,1
1.00486,1,0.424264,0.3,0.366667,1
0.992229,1,0.433692,0.306667,0.36,1
0.993822,1,0.44312,0.313333,0.353333,1
0.999047,1,0.452548,0.32,0.346667,1
1.00153,1,0.461976,0.326667,0.34,1
1.00149,1,0.471405,0.333333,0.333333,1
1.00057,1,0.480833,0.34,0.326667,1
0.998517,1,0.490261,0.346667,0.32,1
0.995289,1,0.499689,0.353333,0.313333,1
0.995399,1,0.509117,0.36,0.306667,1
1.00681,1,0.518545,0.366667,0.3,1
1.03119,1,0.527973,0.373333,0.293333,1
1.04961,1,0.537401,0.38,0.286667,1
1.0225,1,0.546829,0.386667,0.28,1
0.905747,1,0.556257,0.393333,0.273333,1
0.687765,1,0.565685,0.4,0.266667,1
0.413296,1,0.575114,0.406667,0.26,1
0.160609,1,0.584542,0.413333,0.253333,1
0.00043291,1,0.59397,0.42,0.246667,1
-0.051577,1,0.603398,0.426667,0.24,1
-0.0355382,1,0.612826,0.433333,0.233333,1
-0.00551644,1,0.622254,0.44,0.226667,1
0.00740155,1,0.631682,0.446667,0.22,1
0.00507263,1,0.64111,0.453333,0.213333,1
-2.09279E-05,1,0.650538,0.46,0.206667,1
-0.0012926,1,0.659966,0.466667,0.2,1
-0.000351804,1,0.669394,0.473333,0.193333,1
0.00022637,1,0.678823,0.48,0.186667,1
0.000111092,1,0.688251,0.486667,0.18,1
-2.70126E-05,1,0.697679,0.493333,0.173333,1
-1.87789E-05,1,0.707107,0.5,0.166667,1
4.8684E-06,1,0.716535,0.506667,0.16,1
2.08054E-06,1,0.725963,0.513333,0.153333,1
-8.71537E-07,1,0.735391,0.52,0.146667,1
-1.01793E-07,1,0.744819,0.526667,0.14,1
1.1708E-07,1,0.754247,0.533333,0.133333,1
-1.43681E-08,1,0.763675,0.54,0.126667,1
-7.30355E-09,1,0.773103,0.546667,0.12,1
3.44301E-09,1,0.782531,0.553333,0.113333,1
-3.58275E-10,1,0.79196,0.56,0.106667,1
-1.47604E-10,1,0.801388,0.566667,0.1,1
8.0236E-11,1,0.810816,0.573333,0.0933333,1
-1.63428E-11,1,0.820244,0.58,0.0866667,1
-6.04374E-13,1,0.829672,0.586667,0.08,1
8.82162E-13,1,0.8391,0.593333,0.0733333,1
-5.35666E-13,1,0.848528,0.6,0.0666667,1
3.28054E-14,1,0.857956,0.606667,0.06,1
-1.73732E-14,1,0.867384,0.613333,0.0533333,1
-1.78828E-14,1,0.876812,0.62,0.0466667,1
-3.70658E-15,1,0.886241,0.626667,0.04,1
-2.22686E-15,1,0.895669,0.633333,0.0333333,1
-9.03771E-16,1,0.905097,0.64,0.0266667,1
-1.34761E-16,1,0.914525,0.646667,0.02,1
5.17971E-17,1,0.923953,0.653333,0.0133333,1
-1.48144E-17,1,0.933381,0.66,0.00666667,1
0,1,0.942809,0.666667,0,1


==> results_data/case_4_diff_expdecay/uniref_error_data_case4_diff_expdecay.txt <==
nodes        L2_Err       eta          Solve_time   Refine_time
# 729          0.0114383    0.0105812    0.0916617    0.16345
4913         0.00274171   0.00544848   0.657797     0.352239
35937        0.000634186  0.00276631   3.99548      2.41992
274625       0.000136404  0.00139275   31.8367      14.6139
2146689      2.97197e-05  0.000698661  327.297      176.657


==> results_data/case_5_diff_rotatingsource/adref_error_data_case5_diff_rotatingsource.txt <==
nodes        L2_Err       eta          Solve_time   Refine_time
729          0.0524432    0.192304     0.104239     0.0594435
4532         0.0291564    0.120351     0.583606     0.286153
19004        0.00510956   0.0342993    2.22307      1.21687
49787        0.000918193  0.0124328    6.43611      3.39473
127616       0.000234871  0.00571999   16.882       8.87315

==> results_data/case_5_diff_rotatingsource/uniref_error_data_case5_diff_rotatingsource.txt <==
nodes        L2_Err       eta          Solve_time   Refine_time
729          0.0431985    0.177024     0.108023     0.0597208
4913         0.0195351    0.0813234    0.675611     0.273956
35937        0.0058781    0.029108     4.28377      2.02004
274625       0.00195162   0.011817     30.3918      15.1409
2146689      0.000633765  0.0056122    306.024      147.647

==> results_data/case_7_diff_gaussian_adref/k_1e-2_etol_1e-4/case7_error_data_adref.txt <==
nodes        L2_Err       eta          Solve_time   Refine_time 
125          0.0652265    0.0305683    0.0281575    0.00980139  
729          0.0443752    0.0301139    0.101717     0.055552    
3097         0.00438382   0.0235692    0.510481     0.17439     
5129         0.00241837   0.0107954    0.64213      0.365219    
16776        0.000635133  0.00546469   2.25798      1.27155     
64116        0.000207163  0.00276983   10.2042      4.24055     

==> results_data/case_7_diff_gaussian_adref/k_1e-2_etol_1e-4/case7_error_data_uniref.txt <==
nodes        L2_Err       eta          Solve_time   Refine_time
125          0.0652265    0.0305683    0.028389     0.110641
729          0.0443752    0.0301139    0.114112     0.122851
4913         0.00438361   0.0235692    0.686096     0.268447
35937        0.00241804   0.0107953    4.84731      2.03972
274625       0.000633044  0.00546346   36.9039      17.1511
2146689      0.000160172  0.00274086   469.599      126.653


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-1_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.0284531,0.386873,0.367284
0.0625,0.0105299,0.216905,0.180329
0.03125,0.00345826,0.119664,0.0904529
0.015625,0.00101789,0.0638759,0.0453606


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-1_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00157429,0.0517609,0.0482937
0.0625,0.000186867,0.0154682,0.0124536
0.03125,2.06223e-05,0.00443489,0.00320524
0.015625,2.30863e-06,0.00120539,0.000809756


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-1_p_3.txt <==
h,err_l2,err_h,eta
0.125,0.000202705,0.00462074,0.00416699
0.0625,1.54649e-05,0.000585548,0.000431791
0.03125,1.12548e-06,7.37527e-05,5.0228e-05


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-2_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.0187002,0.178934,0.144094
0.0625,0.00573966,0.0694914,0.0389913
0.03125,0.00148887,0.0305035,0.0124827
0.015625,0.000516048,0.015402,0.00501067


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-2_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00112595,0.0184125,0.0148924
0.0625,0.000143336,0.00362943,0.00201998
0.03125,2.06433e-05,0.000837557,0.000326089
0.015625,2.98756e-06,0.000239091,7.39555e-05


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-2_p_3.txt <==
h,err_l2,err_h,eta
0.125,8.87182e-05,0.00129582,0.0010538
0.0625,9.47219e-06,0.000151103,8.69415e-05
0.03125,9.04043e-07,2.07096e-05,8.6498e-06
0.015625,7.57585e-08,2.78201e-06,8.42167e-07


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-5_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.0230899,0.167621,0.141245
0.0625,0.010559,0.0589971,0.0348153
0.03125,0.0029871,0.0206927,0.00865729
0.015625,0.000764001,0.00727626,0.00216188


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-5_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00140046,0.0172266,0.0146007
0.0625,0.000180736,0.00312941,0.00188082
0.03125,2.33607e-05,0.000559201,0.000238023
0.015625,2.9926e-06,9.93011e-05,2.99077e-05


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-5_p_3.txt <==
h,err_l2,err_h,eta
0.125,5.41975e-05,0.00112167,0.000947985
0.0625,2.94477e-06,0.000100066,5.97731e-05
0.03125,1.74885e-07,8.86614e-06,3.74437e-06
0.015625,1.07551e-08,7.84306e-07,2.34168e-07


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-6_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.023096,0.167614,0.141247
0.0625,0.0105668,0.0589929,0.0348155
0.03125,0.00299056,0.0206893,0.00865732
0.015625,0.000765497,0.00727365,0.00216189


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-6_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00140124,0.017226,0.0146011
0.0625,0.00018101,0.00312924,0.00188096
0.03125,2.34461e-05,0.00055915,0.000238061
0.015625,3.01738e-06,9.92844e-05,2.99174e-05


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-6_p_3.txt <==
h,err_l2,err_h,eta
0.125,5.42445e-05,0.00112162,0.000947998
0.0625,2.947e-06,0.000100057,5.97739e-05
0.03125,1.74965e-07,8.86457e-06,3.74445e-06
0.015625,1.07543e-08,7.84026e-07,2.34176e-07


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-8_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.0230967,0.167614,0.141247
0.0625,0.0105676,0.0589924,0.0348156
0.03125,0.00299094,0.0206889,0.00865733
0.015625,0.000765662,0.00727336,0.00216189


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-8_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00140133,0.0172259,0.0146012
0.0625,0.00018104,0.00312922,0.00188097
0.03125,2.34556e-05,0.000559144,0.000238065
0.015625,3.02024e-06,9.92826e-05,2.99185e-05


==> results_data/convergence-results-new/advdiff/errors_case_3_nu_1e-8_p_3.txt <==
h,err_l2,err_h,eta
0.125,5.42498e-05,0.00112161,0.000947999
0.0625,2.94725e-06,0.000100056,5.9774e-05
0.03125,1.74975e-07,8.8644e-06,3.74446e-06
0.015625,1.07546e-08,7.83996e-07,2.34177e-07


==> results_data/convergence-results-new/advdiff/slopes.txt <==
1e-1 1 [1.76446468 0.19464161] [0.90564558 0.44109593] [0.99572703 0.45514102]
1e-2 1 [ 1.52864062 -0.52630982] [ 0.98585709 -0.03178755] [1.31685459 0.07837219]
1e-5 1 [1.9670991  0.43602894] [1.5078529  0.58536192] [2.00162904 0.95013387]
1e-6 1 [1.96594703 0.43479766] [1.50813342 0.58571278] [2.00162737 0.95013286]
1e-8 1 [1.96581941 0.43466074] [1.50816305 0.58574898] [2.00162903 0.95013587]
1e-1 2 [3.15909637 0.06925093] [1.87939832 0.47565919] [1.98487323 0.49339245]
1e-2 2 [ 2.78863402 -0.48790844] [ 1.80862755 -0.35472991] [ 2.14053643 -0.26483549]
1e-5 2 [ 2.96461214 -0.16932824] [2.49348534 0.50063734] [2.99251212 0.88079847]
1e-6 2 [ 2.95797966 -0.17772636] [2.4935964 0.5007649] [2.99227459 0.88051028]
1e-8 2 [ 2.9571973  -0.17872799] [2.49360708 0.5007763 ] [2.99224578 0.88047422]


==> results_data/convergence-results-new/heat/errors_case_3_nu_1e-2_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.0351996,0.0841645,0.0323869
0.0625,0.00839804,0.0473506,0.0175359
0.03125,0.00184183,0.0278387,0.00897418
0.015625,0.00038579,0.0162038,0.00451998


==> results_data/convergence-results-new/heat/errors_case_3_nu_1e-2_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00108814,0.0105079,0.00505206
0.0625,0.000136644,0.00323643,0.00128542
0.03125,1.7058e-05,0.000997163,0.000323953
0.015625,2.12647e-06,0.000298883,8.12008e-05


==> results_data/convergence-results-new/heat/errors_case_3_nu_1e-2_p_3.txt <==
h,err_l2,err_h,eta
0.125,0.000112339,0.000956268,0.000486203
0.0625,1.06164e-05,0.000141662,5.19035e-05
0.03125,9.27985e-07,1.9984e-05,5.56242e-06
0.015625,7.86631e-08,2.70236e-06,6.35322e-07


==> results_data/convergence-results-new/heat/errors_case_3_nu_1e-6_p_1.txt <==
h,err_l2,err_h,eta
0.125,0.0482755,0.0482783,0.00155681
0.0625,0.0125312,0.012564,0.000372156
0.03125,0.00316203,0.00318148,9.27381e-05
0.015625,0.000792305,0.000804101,2.31774e-05


==> results_data/convergence-results-new/heat/errors_case_3_nu_1e-6_p_2.txt <==
h,err_l2,err_h,eta
0.125,0.00123387,0.000966433,0.000122336
0.0625,0.000141025,9.3531e-05,8.67926e-06
0.03125,1.71101e-05,1.09945e-05,6.3305e-07
0.015625,2.12171e-06,1.61395e-06,5.56105e-08


==> results_data/convergence-results-new/heat/errors_case_3_nu_1e-6_p_3.txt <==
h,err_l2,err_h,eta
0.125,7.00292e-05,6.96051e-05,1.32891e-06
0.0625,4.4416e-06,4.45653e-06,2.61865e-08
0.03125,2.76949e-07,2.82797e-07,1.32659e-09
0.015625,1.69285e-08,1.84886e-08,1.21847e-10


==> results_data/convergence-results-new/heat/slopes.txt <==
1e-2 1 [2.25525225 0.65974242] [ 0.78075966 -0.38019067] [ 0.98946373 -0.55771391]
1e-6 1 [1.99672324 0.50533393] [1.98424942 0.48922217] [ 2.00044343 -1.02177442]
1e-2 2 [ 3.0039161  -0.24672764] [ 1.73824851 -0.38490914] [ 1.99621867 -0.4849095 ]
1e-6 2 [ 3.01154881 -0.23391483] [ 2.76811421 -0.79239748] [ 3.50889024 -0.91715592]


==> results_data/table2.txt <==
L2_Err eta nodes Solve_time Refine_time
0.0411493 0.000355896 4626 0.64163 0.325385
0.0573589 0.000115196 21336 2.78291 1.50386
0.0689751 2.67704e-05 53033 8.04586 4.0986
0.0736968 3.42148e-06 137932 24.7409 9.75525
0.0744262 1.92177e-06 184761 38.1446 16.0849
0.0743944 1.81758e-06 189536 38.536 13.1863
0.0743273 1.76843e-06 192391 38.6236 13.405

==> results_data/ts_case2_ad_smoothic_uniref/k_1e-4_mesh_064/case2_mesh_64_plot_line_data.txt <==
"u_curr","u_initial","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
3.02478e-07,0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
4.50999e-07,0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
-8.34343e-07,0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
-3.03591e-06,0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
-4.67469e-06,0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
-4.43227e-06,0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
-2.58912e-06,0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
7.90861e-06,0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
1.84865e-05,0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
2.64633e-05,0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
2.93741e-05,0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
1.62798e-05,0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
-1.50362e-05,0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
-3.01403e-05,0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
-3.24258e-05,0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
3.07325e-05,0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
1.46127e-04,0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
2.81638e-04,0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
2.84288e-04,0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
-3.80328e-04,0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
-1.33039e-03,0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
-5.00514e-03,0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
-9.64798e-03,0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
-1.74895e-02,0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
-2.86246e-02,0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
-3.94690e-02,0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
-5.50804e-02,0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
-6.68193e-02,0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
-7.78123e-02,0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
-8.32621e-02,0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
-7.81316e-02,0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
-6.37302e-02,0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
-3.60468e-02,0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
8.58248e-03,0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
6.24901e-02,0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
1.32826e-01,0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
2.12469e-01,0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
2.93540e-01,4.68724e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
3.84741e-01,2.50366e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
4.62564e-01,6.45518e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
5.37192e-01,1.22181e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
6.02911e-01,2.01062e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
6.45789e-01,3.03511e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
6.84073e-01,4.25255e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
6.95182e-01,5.52866e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
6.98355e-01,6.87992e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
6.84539e-01,8.05072e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
6.52712e-01,8.94863e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
6.20051e-01,9.62874e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
5.71377e-01,9.73582e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
5.25690e-01,9.62874e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
4.72676e-01,8.94863e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
4.21826e-01,8.05072e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
3.71702e-01,6.87992e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
3.21603e-01,5.52866e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.77451e-01,4.25255e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
2.34666e-01,3.03511e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.97746e-01,2.01062e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.63535e-01,1.22181e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
1.33790e-01,6.45518e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
1.08165e-01,2.50366e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
8.55679e-02,4.68724e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
6.70301e-02,0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
5.13475e-02,0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
3.83273e-02,0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
2.84061e-02,0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
1.99623e-02,0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
1.40923e-02,0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
9.36751e-03,0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
5.99478e-03,0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
3.75770e-03,0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
2.00466e-03,0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.16194e-03,0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
4.80283e-04,0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.88674e-04,0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
2.35515e-05,0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
-5.32162e-05,0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
-5.63933e-05,0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
-5.32800e-05,0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
-3.42446e-05,0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
-1.89855e-05,0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
-9.05493e-06,0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
-2.73638e-06,0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
6.43276e-07,0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
1.28364e-06,0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.45754e-06,0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
8.97946e-07,0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
4.72732e-07,0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
1.90076e-07,0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
2.05963e-08,0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
-6.57981e-08,0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
-6.74835e-08,0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
-5.56933e-08,0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
-2.72248e-08,0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
-5.20780e-09,0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
2.78182e-09,0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
2.64951e-09,0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.38304e-09,0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
4.28667e-10,0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/ts_case2_ad_smoothic_uniref/k_1e-4_mesh_128/case2_mesh128_plot_line_data.txt <==
"u_curr","u_initial","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,3.51878e-39,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
3.22169e-13,1.52544e-37,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
9.18805e-14,5.63427e-36,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
-2.08406e-12,1.71690e-34,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
2.79693e-12,4.02544e-33,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
6.58407e-12,8.53917e-32,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
-4.09453e-11,2.00167e-30,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
-1.27650e-10,3.82866e-29,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
-7.96635e-11,9.37414e-28,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
-5.69065e-10,1.97368e-26,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
-5.01300e-09,3.48915e-25,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
-2.44647e-08,4.94175e-24,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
-9.78009e-08,7.06593e-23,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
-3.40190e-07,9.81869e-22,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
-1.07767e-06,1.25543e-20,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
-3.24333e-06,1.75349e-19,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
-8.39178e-06,2.13460e-18,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
-1.86707e-05,2.23394e-17,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
-3.52265e-05,1.96361e-16,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
-5.21636e-05,1.81450e-15,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
-5.04425e-05,1.52446e-14,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
1.31933e-05,1.24840e-13,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
2.35504e-04,1.00724e-12,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
7.72374e-04,7.20440e-12,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
1.81727e-03,4.55003e-11,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
3.53859e-03,2.52434e-10,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
5.84261e-03,1.45634e-09,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
8.40103e-03,7.49550e-09,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
1.04868e-02,3.79452e-08,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
1.05620e-02,1.79436e-07,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
6.62768e-03,7.66377e-07,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
-3.32545e-03,2.96443e-06,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
-2.06234e-02,1.05777e-05,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
-4.44615e-02,3.66900e-05,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
-7.20493e-02,1.16306e-04,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
-9.82406e-02,3.55830e-04,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
-1.15157e-01,1.00129e-03,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
-1.14482e-01,2.58884e-03,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
-8.87639e-02,6.18052e-03,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
-3.25983e-02,1.38166e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
5.40532e-02,2.90555e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
1.65686e-01,5.67515e-02,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
2.93670e-01,1.03984e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
4.25185e-01,1.76537e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
5.48196e-01,2.78744e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
6.51939e-01,4.10619e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
7.25971e-01,5.64530e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
7.66024e-01,7.22945e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
7.72590e-01,8.62661e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
7.47114e-01,9.56088e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
6.98173e-01,9.89223e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
6.32386e-01,9.56088e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
5.56399e-01,8.62661e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
4.75373e-01,7.22945e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
3.95777e-01,5.64530e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
3.21398e-01,4.10619e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
2.54954e-01,2.78744e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.97879e-01,1.76537e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.50246e-01,1.03984e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.11555e-01,5.67515e-02,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
8.11057e-02,2.90555e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
5.77157e-02,1.38166e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
4.02098e-02,6.18052e-03,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.74051e-02,2.58884e-03,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.82343e-02,1.00129e-03,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
1.18227e-02,3.55830e-04,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
7.46246e-03,1.16306e-04,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
4.62799e-03,3.66900e-05,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.79059e-03,1.05777e-05,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.63893e-03,2.96443e-06,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
9.32312e-04,7.66377e-07,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
5.11371e-04,1.79436e-07,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
2.69360e-04,3.79452e-08,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.37047e-04,7.49550e-09,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
6.85230e-05,1.45634e-09,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
3.27497e-05,2.52434e-10,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
1.50411e-05,4.55003e-11,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
6.53939e-06,7.20440e-12,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
2.67079e-06,1.00724e-12,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
1.01540e-06,1.24840e-13,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
3.71883e-07,1.52446e-14,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
1.32296e-07,1.81450e-15,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
4.33941e-08,1.96361e-16,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
1.32757e-08,2.23394e-17,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
3.71202e-09,2.13460e-18,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
9.20757e-10,1.75349e-19,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.75564e-10,1.25543e-20,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
1.51939e-11,9.81869e-22,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
-6.44356e-12,7.06593e-23,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
-1.38518e-12,4.94175e-24,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
2.19150e-12,3.48915e-25,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
1.71704e-12,1.97368e-26,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
3.77856e-13,9.37414e-28,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
-1.03355e-13,3.82866e-29,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
-4.63438e-14,2.00167e-30,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
6.63192e-15,8.53917e-32,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
8.80835e-15,4.02544e-33,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.24806e-15,1.71690e-34,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
-4.42783e-16,5.63427e-36,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
5.56377e-17,1.52544e-37,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,3.51878e-39,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/ts_case2_ad_smoothic_uniref/k_1e-4_mesh_128/case2_mesh128_plot_line_data_old.txt <==
"u_curr","u_initial","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
-8.43954e-11,0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
1.91386e-10,0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
6.27180e-10,0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
-2.81708e-10,0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
-3.09899e-09,0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
-2.81318e-09,0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
9.83208e-09,0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
2.43267e-08,0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
-6.01966e-09,0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
-6.79116e-08,0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
-4.10912e-08,0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
3.21235e-08,0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
-4.96812e-07,0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
-2.32935e-06,0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
-2.01083e-06,0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
1.06354e-05,0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
4.35480e-05,0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
8.14166e-05,0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
7.33431e-05,0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
-2.56691e-05,0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
-1.90841e-04,0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
-8.17211e-05,0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
1.07215e-03,0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
4.18030e-03,0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
9.81962e-03,0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
1.73171e-02,0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
2.50071e-02,0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
2.98198e-02,0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
2.82360e-02,0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
1.78436e-02,0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
-2.02627e-03,0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
-2.97550e-02,0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
-6.08334e-02,0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
-8.91317e-02,0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
-1.07346e-01,0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
-1.09276e-01,0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
-9.00802e-02,0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
-4.65603e-02,0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
2.28716e-02,1.06535e-02,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
1.16526e-01,6.30213e-02,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
2.29221e-01,1.19782e-01,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
3.54025e-01,2.00790e-01,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
4.82437e-01,3.04623e-01,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
6.05390e-01,4.27063e-01,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
7.13723e-01,5.60716e-01,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
7.97219e-01,6.94273e-01,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
8.49810e-01,8.15178e-01,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
8.69546e-01,9.11883e-01,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
8.55412e-01,9.72459e-01,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
8.13681e-01,9.93329e-01,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
7.50145e-01,9.72459e-01,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
6.71540e-01,9.11883e-01,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
5.83609e-01,8.15178e-01,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
4.93922e-01,6.94273e-01,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
4.07454e-01,5.60716e-01,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
3.28125e-01,4.27063e-01,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
2.58394e-01,3.04623e-01,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
1.98954e-01,2.00790e-01,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
1.49681e-01,1.19782e-01,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
1.09995e-01,6.30213e-02,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
7.89229e-02,1.06535e-02,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
5.52580e-02,0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
3.76761e-02,0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
2.49206e-02,0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
1.59241e-02,0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
9.79232e-03,0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
5.84855e-03,0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
3.34758e-03,0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.83280e-03,0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
9.50834e-04,0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
4.62603e-04,0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
2.09898e-04,0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
8.83638e-05,0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
3.55253e-05,0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.25382e-05,0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
3.56124e-06,0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
5.19741e-07,0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
-2.17343e-07,0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
-2.38084e-07,0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
-1.21151e-07,0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
-4.09043e-08,0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
-5.80652e-09,0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
3.75310e-09,0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
3.42895e-09,0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
1.24239e-09,0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
1.46539e-11,0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
-2.00562e-10,0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
-1.01777e-10,0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
-1.90933e-11,0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
1.21241e-11,0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
8.78664e-12,0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
8.40188e-13,0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
-1.19044e-12,0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
-6.27854e-13,0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
2.18154e-15,0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.09284e-13,0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
3.19495e-14,0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
-5.75129e-15,0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
6.79279e-15,0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/ts_case3_ad_sharpic_uniref/k_0_mesh_064/case3_mesh64_plot_line_data.txt <==
"u_curr","u_initial","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
2.78404e-07,0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
-8.95915e-06,0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
-5.08619e-05,0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
-1.00726e-04,0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
-1.00671e-04,0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
-1.17181e-05,0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
1.11482e-04,0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
3.18810e-04,0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
4.58414e-04,0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
3.10405e-04,0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
-5.69364e-05,0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
-5.80266e-04,0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
-1.11643e-03,0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
-1.08092e-03,0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
1.27214e-04,0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
2.18802e-03,0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
4.21993e-03,0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
4.95014e-03,0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
1.84602e-03,0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
-1.18244e-02,0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
-3.03015e-02,0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
-6.83952e-02,0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
-1.13747e-01,0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
-1.64442e-01,0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
-2.23349e-01,0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
-2.66720e-01,0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
-2.97415e-01,0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
-3.13519e-01,0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
-2.90039e-01,0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
-2.54317e-01,0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
-1.86022e-01,0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
-1.06010e-01,0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
-7.15999e-03,0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
9.69322e-02,0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
2.05229e-01,0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
3.14058e-01,0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
4.19615e-01,0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
5.27838e-01,1.16623e-01,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
6.31751e-01,6.22933e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
7.32982e-01,1.00000e+00,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
8.34157e-01,1.00000e+00,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
9.24904e-01,1.00000e+00,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
1.00990e+00,1.00000e+00,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
1.08501e+00,1.00000e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
1.13770e+00,1.00000e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
1.18218e+00,1.00000e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
1.19667e+00,1.00000e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
1.19427e+00,1.00000e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
1.17354e+00,1.00000e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
1.12887e+00,1.00000e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
1.07474e+00,1.00000e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
1.00304e+00,1.00000e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
9.24924e-01,1.00000e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
8.41966e-01,1.00000e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
7.53653e-01,1.00000e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
6.69412e-01,1.00000e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
5.85823e-01,1.00000e+00,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
5.08101e-01,1.00000e+00,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
4.35845e-01,1.00000e+00,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
3.69699e-01,1.00000e+00,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
3.10767e-01,6.22933e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
2.58493e-01,1.16623e-01,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
2.12641e-01,0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.73477e-01,0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
1.39470e-01,0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.11233e-01,0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
8.73355e-02,0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
6.75413e-02,0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
5.15947e-02,0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
3.83817e-02,0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
2.80234e-02,0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
1.95804e-02,0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.33701e-02,0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
8.39515e-03,0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
5.04199e-03,0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
2.60192e-03,0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
1.01014e-03,0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
1.78912e-04,0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
-3.97653e-04,0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
-4.28553e-04,0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
-4.16047e-04,0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
-2.81279e-04,0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
-1.57527e-04,0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
-6.54897e-05,0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
-1.27354e-05,0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
2.30184e-05,0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.28229e-05,0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
2.35012e-05,0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
1.57757e-05,0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
5.33466e-06,0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
-1.65725e-06,0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
-3.31089e-06,0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
-3.28188e-06,0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
-1.57597e-06,0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
-3.60692e-07,0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
1.07927e-07,0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
1.68563e-07,0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.32002e-07,0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
5.15461e-08,0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/ts_case3_ad_sharpic_uniref/k_0_mesh_128/case3_mesh128_plot_line_data.txt <==
"u_curr","u_initial","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
-7.86598e-10,0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
-6.43581e-08,0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
-9.50028e-10,0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
2.28702e-07,0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
9.98741e-08,0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
-8.25835e-07,0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
-9.99394e-07,0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
2.63050e-06,0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
3.99039e-06,0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
-6.82595e-06,0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
-1.65102e-05,0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
1.39716e-05,0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
7.50209e-05,0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
9.40798e-06,0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
-3.20986e-04,0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
-4.22371e-04,0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
5.37165e-04,0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
2.40832e-03,0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
3.02570e-03,0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
-3.01937e-04,0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
-7.24174e-03,0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
-8.30159e-03,0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
7.62827e-03,0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
3.95820e-02,0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
6.94940e-02,0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
6.87617e-02,0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
1.82561e-02,0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
-7.95218e-02,0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
-1.85918e-01,0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
-2.61731e-01,0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
-2.81344e-01,0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
-2.35653e-01,0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
-1.31291e-01,0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
1.31527e-02,0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
1.80700e-01,0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
3.54353e-01,0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
5.19597e-01,0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
6.61908e-01,0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
7.65488e-01,2.65068e-01,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
8.21478e-01,1.00000e+00,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
8.36356e-01,1.00000e+00,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
8.19407e-01,1.00000e+00,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
7.90471e-01,1.00000e+00,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
7.69139e-01,1.00000e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
7.73289e-01,1.00000e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
8.16075e-01,1.00000e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
8.95416e-01,1.00000e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
9.97821e-01,1.00000e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
1.10498e+00,1.00000e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
1.19553e+00,1.00000e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
1.25210e+00,1.00000e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
1.26404e+00,1.00000e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
1.22704e+00,1.00000e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
1.14812e+00,1.00000e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
1.03719e+00,1.00000e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
9.06721e-01,1.00000e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
7.69633e-01,1.00000e+00,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
6.35668e-01,1.00000e+00,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
5.11770e-01,1.00000e+00,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
4.01794e-01,1.00000e+00,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
3.07478e-01,2.65068e-01,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
2.29367e-01,0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
1.66529e-01,0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
1.17260e-01,0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
7.97896e-02,0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
5.24254e-02,0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
3.37685e-02,0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.13214e-02,0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.33195e-02,0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
8.19883e-03,0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
4.91200e-03,0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
2.78115e-03,0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.41289e-03,0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
6.04941e-04,0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
1.82889e-04,0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
4.60853e-06,0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
-4.25913e-05,0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
-3.38555e-05,0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
-1.36024e-05,0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
-1.10437e-06,0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
2.13534e-06,0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
1.58141e-06,0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
4.65003e-07,0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
-1.05676e-07,0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
-1.62536e-07,0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
-4.86118e-08,0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
1.44564e-08,0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
1.46830e-08,0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
3.10864e-09,0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
-1.62203e-09,0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
-1.30843e-09,0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
-3.65688e-11,0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
2.79458e-10,0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
6.53831e-11,0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
-2.81684e-11,0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
-1.94969e-11,0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
-1.04823e-12,0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
1.66312e-12,0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
-1.98683e-13,0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00


==> results_data/ts_case3_ad_sharpic_uniref/k_0_mesh_256/case3_mesh256_plot_line_data.txt <==
"u_curr","u_initial","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
0.00000e+00,0.00000e+00,1,0.00000e+00,0.00000e+00,6.66667e-01,0.00000e+00
-5.54968e-14,0.00000e+00,1,9.42809e-03,6.66667e-03,6.60000e-01,0.00000e+00
1.95842e-13,0.00000e+00,1,1.88562e-02,1.33333e-02,6.53333e-01,0.00000e+00
-7.59735e-13,0.00000e+00,1,2.82843e-02,2.00000e-02,6.46667e-01,0.00000e+00
3.11213e-12,0.00000e+00,1,3.77123e-02,2.66667e-02,6.40000e-01,0.00000e+00
-1.08511e-11,0.00000e+00,1,4.71404e-02,3.33333e-02,6.33333e-01,0.00000e+00
3.66783e-11,0.00000e+00,1,5.65685e-02,4.00000e-02,6.26667e-01,0.00000e+00
-1.24504e-10,0.00000e+00,1,6.59966e-02,4.66667e-02,6.20000e-01,0.00000e+00
3.66074e-10,0.00000e+00,1,7.54247e-02,5.33333e-02,6.13333e-01,0.00000e+00
-7.81847e-10,0.00000e+00,1,8.48528e-02,6.00000e-02,6.06667e-01,0.00000e+00
6.17501e-11,0.00000e+00,1,9.42809e-02,6.66667e-02,6.00000e-01,0.00000e+00
7.09669e-09,0.00000e+00,1,1.03709e-01,7.33333e-02,5.93333e-01,0.00000e+00
-4.83543e-08,0.00000e+00,1,1.13137e-01,8.00000e-02,5.86667e-01,0.00000e+00
2.33865e-07,0.00000e+00,1,1.22565e-01,8.66667e-02,5.80000e-01,0.00000e+00
-7.32514e-07,0.00000e+00,1,1.31993e-01,9.33333e-02,5.73333e-01,0.00000e+00
1.23174e-06,0.00000e+00,1,1.41421e-01,1.00000e-01,5.66667e-01,0.00000e+00
4.77592e-07,0.00000e+00,1,1.50849e-01,1.06667e-01,5.60000e-01,0.00000e+00
-1.62561e-05,0.00000e+00,1,1.60278e-01,1.13333e-01,5.53333e-01,0.00000e+00
7.14934e-05,0.00000e+00,1,1.69706e-01,1.20000e-01,5.46667e-01,0.00000e+00
-9.94530e-05,0.00000e+00,1,1.79134e-01,1.26667e-01,5.40000e-01,0.00000e+00
-3.66050e-04,0.00000e+00,1,1.88562e-01,1.33333e-01,5.33333e-01,0.00000e+00
1.05229e-03,0.00000e+00,1,1.97990e-01,1.40000e-01,5.26667e-01,0.00000e+00
-1.17548e-03,0.00000e+00,1,2.07418e-01,1.46667e-01,5.20000e-01,0.00000e+00
-7.17141e-03,0.00000e+00,1,2.16846e-01,1.53333e-01,5.13333e-01,0.00000e+00
8.91197e-03,0.00000e+00,1,2.26274e-01,1.60000e-01,5.06667e-01,0.00000e+00
3.68043e-02,0.00000e+00,1,2.35702e-01,1.66667e-01,5.00000e-01,0.00000e+00
2.14494e-03,0.00000e+00,1,2.45130e-01,1.73333e-01,4.93333e-01,0.00000e+00
-6.06804e-02,0.00000e+00,1,2.54558e-01,1.80000e-01,4.86667e-01,0.00000e+00
-1.32155e-02,0.00000e+00,1,2.63987e-01,1.86667e-01,4.80000e-01,0.00000e+00
1.35074e-01,0.00000e+00,1,2.73415e-01,1.93333e-01,4.73333e-01,0.00000e+00
2.18090e-01,0.00000e+00,1,2.82843e-01,2.00000e-01,4.66667e-01,0.00000e+00
1.45491e-01,0.00000e+00,1,2.92271e-01,2.06667e-01,4.60000e-01,0.00000e+00
-2.44785e-02,0.00000e+00,1,3.01699e-01,2.13333e-01,4.53333e-01,0.00000e+00
-1.82897e-01,0.00000e+00,1,3.11127e-01,2.20000e-01,4.46667e-01,0.00000e+00
-2.52700e-01,0.00000e+00,1,3.20555e-01,2.26667e-01,4.40000e-01,0.00000e+00
-2.08015e-01,0.00000e+00,1,3.29983e-01,2.33333e-01,4.33333e-01,0.00000e+00
-6.45921e-02,0.00000e+00,1,3.39411e-01,2.40000e-01,4.26667e-01,0.00000e+00
1.42730e-01,0.00000e+00,1,3.48839e-01,2.46667e-01,4.20000e-01,0.00000e+00
3.77040e-01,0.00000e+00,1,3.58267e-01,2.53333e-01,4.13333e-01,0.00000e+00
6.13297e-01,0.00000e+00,1,3.67696e-01,2.60000e-01,4.06667e-01,0.00000e+00
8.16651e-01,1.00000e+00,1,3.77124e-01,2.66667e-01,4.00000e-01,0.00000e+00
9.41586e-01,1.00000e+00,1,3.86552e-01,2.73333e-01,3.93333e-01,0.00000e+00
9.59872e-01,1.00000e+00,1,3.95980e-01,2.80000e-01,3.86667e-01,0.00000e+00
9.05118e-01,1.00000e+00,1,4.05408e-01,2.86667e-01,3.80000e-01,0.00000e+00
8.70147e-01,1.00000e+00,1,4.14836e-01,2.93333e-01,3.73333e-01,0.00000e+00
9.18265e-01,1.00000e+00,1,4.24264e-01,3.00000e-01,3.66667e-01,0.00000e+00
1.03418e+00,1.00000e+00,1,4.33692e-01,3.06667e-01,3.60000e-01,0.00000e+00
1.12263e+00,1.00000e+00,1,4.43120e-01,3.13333e-01,3.53333e-01,0.00000e+00
1.10626e+00,1.00000e+00,1,4.52548e-01,3.20000e-01,3.46667e-01,0.00000e+00
9.88898e-01,1.00000e+00,1,4.61976e-01,3.26667e-01,3.40000e-01,0.00000e+00
8.62684e-01,1.00000e+00,1,4.71405e-01,3.33333e-01,3.33333e-01,0.00000e+00
8.25373e-01,1.00000e+00,1,4.80833e-01,3.40000e-01,3.26667e-01,0.00000e+00
9.11046e-01,1.00000e+00,1,4.90261e-01,3.46667e-01,3.20000e-01,0.00000e+00
1.07097e+00,1.00000e+00,1,4.99689e-01,3.53333e-01,3.13333e-01,0.00000e+00
1.21416e+00,1.00000e+00,1,5.09117e-01,3.60000e-01,3.06667e-01,0.00000e+00
1.26903e+00,1.00000e+00,1,5.18545e-01,3.66667e-01,3.00000e-01,0.00000e+00
1.20870e+00,1.00000e+00,1,5.27973e-01,3.73333e-01,2.93333e-01,0.00000e+00
1.05459e+00,1.00000e+00,1,5.37401e-01,3.80000e-01,2.86667e-01,0.00000e+00
8.50200e-01,1.00000e+00,1,5.46829e-01,3.86667e-01,2.80000e-01,0.00000e+00
6.37236e-01,1.00000e+00,1,5.56257e-01,3.93333e-01,2.73333e-01,0.00000e+00
4.45900e-01,1.00000e+00,1,5.65685e-01,4.00000e-01,2.66667e-01,0.00000e+00
2.91440e-01,0.00000e+00,1,5.75114e-01,4.06667e-01,2.60000e-01,0.00000e+00
1.77773e-01,0.00000e+00,1,5.84542e-01,4.13333e-01,2.53333e-01,0.00000e+00
1.01296e-01,0.00000e+00,1,5.93970e-01,4.20000e-01,2.46667e-01,0.00000e+00
5.43238e-02,0.00000e+00,1,6.03398e-01,4.26667e-01,2.40000e-01,0.00000e+00
2.75986e-02,0.00000e+00,1,6.12826e-01,4.33333e-01,2.33333e-01,0.00000e+00
1.34930e-02,0.00000e+00,1,6.22254e-01,4.40000e-01,2.26667e-01,0.00000e+00
6.37476e-03,0.00000e+00,1,6.31682e-01,4.46667e-01,2.20000e-01,0.00000e+00
2.84565e-03,0.00000e+00,1,6.41110e-01,4.53333e-01,2.13333e-01,0.00000e+00
1.19831e-03,0.00000e+00,1,6.50538e-01,4.60000e-01,2.06667e-01,0.00000e+00
4.71795e-04,0.00000e+00,1,6.59966e-01,4.66667e-01,2.00000e-01,0.00000e+00
1.68273e-04,0.00000e+00,1,6.69394e-01,4.73333e-01,1.93333e-01,0.00000e+00
5.16256e-05,0.00000e+00,1,6.78823e-01,4.80000e-01,1.86667e-01,0.00000e+00
1.22211e-05,0.00000e+00,1,6.88251e-01,4.86667e-01,1.80000e-01,0.00000e+00
1.51370e-06,0.00000e+00,1,6.97679e-01,4.93333e-01,1.73333e-01,0.00000e+00
-3.26238e-07,0.00000e+00,1,7.07107e-01,5.00000e-01,1.66667e-01,0.00000e+00
-1.71535e-07,0.00000e+00,1,7.16535e-01,5.06667e-01,1.60000e-01,0.00000e+00
-7.57456e-09,0.00000e+00,1,7.25963e-01,5.13333e-01,1.53333e-01,0.00000e+00
7.86138e-09,0.00000e+00,1,7.35391e-01,5.20000e-01,1.46667e-01,0.00000e+00
5.02089e-10,0.00000e+00,1,7.44819e-01,5.26667e-01,1.40000e-01,0.00000e+00
-3.01618e-10,0.00000e+00,1,7.54247e-01,5.33333e-01,1.33333e-01,0.00000e+00
-5.20794e-12,0.00000e+00,1,7.63675e-01,5.40000e-01,1.26667e-01,0.00000e+00
5.04286e-12,0.00000e+00,1,7.73103e-01,5.46667e-01,1.20000e-01,0.00000e+00
3.80701e-13,0.00000e+00,1,7.82531e-01,5.53333e-01,1.13333e-01,0.00000e+00
1.34202e-13,0.00000e+00,1,7.91960e-01,5.60000e-01,1.06667e-01,0.00000e+00
-1.62612e-13,0.00000e+00,1,8.01388e-01,5.66667e-01,1.00000e-01,0.00000e+00
3.86157e-14,0.00000e+00,1,8.10816e-01,5.73333e-01,9.33333e-02,0.00000e+00
2.95829e-15,0.00000e+00,1,8.20244e-01,5.80000e-01,8.66667e-02,0.00000e+00
-3.39139e-15,0.00000e+00,1,8.29672e-01,5.86667e-01,8.00000e-02,0.00000e+00
9.23856e-16,0.00000e+00,1,8.39100e-01,5.93333e-01,7.33333e-02,0.00000e+00
-1.18071e-16,0.00000e+00,1,8.48528e-01,6.00000e-01,6.66667e-02,0.00000e+00
-1.48366e-17,0.00000e+00,1,8.57956e-01,6.06667e-01,6.00000e-02,0.00000e+00
9.47549e-18,0.00000e+00,1,8.67384e-01,6.13333e-01,5.33333e-02,0.00000e+00
-2.65806e-18,0.00000e+00,1,8.76812e-01,6.20000e-01,4.66667e-02,0.00000e+00
3.93865e-19,0.00000e+00,1,8.86241e-01,6.26667e-01,4.00000e-02,0.00000e+00
-3.00450e-20,0.00000e+00,1,8.95669e-01,6.33333e-01,3.33333e-02,0.00000e+00
-4.22271e-21,0.00000e+00,1,9.05097e-01,6.40000e-01,2.66667e-02,0.00000e+00
2.61943e-21,0.00000e+00,1,9.14525e-01,6.46667e-01,2.00000e-02,0.00000e+00
-2.07392e-22,0.00000e+00,1,9.23953e-01,6.53333e-01,1.33333e-02,0.00000e+00
-1.75504e-24,0.00000e+00,1,9.33381e-01,6.60000e-01,6.66667e-03,0.00000e+00
0.00000e+00,0.00000e+00,1,9.42809e-01,6.66667e-01,0.00000e+00,0.00000e+00

